Enjoy the Silence: Analysis of Stochastic Petri Nets with Silent Transitions

Capturing stochastic behaviors in business and work processes is essential to quantitatively understand how nondeterminism is resolved when taking decisions within the process. This is of special interest in process mining, where event data tracking the actual execution of the process are related to process models, and can then provide insights on frequencies and probabilities. Variants of stochastic Petri nets provide a natural formal basis for this. However, when capturing processes, such nets need to be labelled with (possibly duplicated) activities, and equipped with silent transitions that model internal, non-logged steps related to the orchestration of the process. At the same time, they have to be analyzed in a finite-trace semantics, matching the fact that each process execution consists of finitely many steps. These two aspects impede the direct application of existing techniques for stochastic Petri nets, calling for a novel characterization that incorporates labels and silent transitions in a finite-trace semantics. In this article, we provide such a characterization starting from generalized stochastic Petri nets and obtaining the framework of labelled stochastic processes (LSPs). On top of this framework, we introduce different key analysis tasks on the traces of LSPs and their probabilities. We show that all such analysis tasks can be solved analytically, in particular reducing them to a single method that combines automata-based techniques to single out the behaviors of interest within a LSP, with techniques based on absorbing Markov chains to reason on their probabilities. Finally, we demonstrate the significance of how our approach in the context of stochastic conformance checking, illustrating practical feasibility through a proof-of-concept implementation and its application to different datasets.

==> results-measures.csv <==
x algorithm stochastic-algorithm silent-transitions uemsc log emsc 
0 IMf freq 24.0 5.939525533553887E-4 14750.0 0.5709979913617607 
1 IMf freq 24.0 1.1855951331797748E-4 14750.0 0.5428482835041011 
2 IMf freq 24.0 3.045811155148544E-4 14750.0 0.551779725531645 
3 IMf freq 24.0 2.0277566704305323E-4 14750.0 0.54647280069967 
4 IMf freq 24.0 2.2878524165758984E-4 14750.0 0.5458770344043353 
5 IMf freq 24.0 1.7282148752836032E-4 14750.0 0.5445733851665944 
6 IMf freq 24.0 2.3951841296919493E-4 14750.0 0.5474304337513733 
7 IMf freq 24.0 2.9185520199733015E-4 14750.0 0.5489890302935643 
8 IMf freq 24.0 1.5219208908272386E-4 14750.0 0.5415910937242508 
9 IMf freq 24.0 2.5280712445166297E-4 14750.0 0.5490408615527846 
10 IMf bicl 24.0 7.731767534754271E-4 14750.0 0.6074727534261818 
11 IMf bicl 24.0 1.7714223959802572E-4 14750.0 0.5893353009093367 
12 IMf bicl 24.0 4.126959464333567E-4 14750.0 0.6038392242917853 
13 IMf bicl 24.0 2.884786711553159E-4 14750.0 0.589001603227391 
14 IMf bicl 24.0 3.0521477738761576E-4 14750.0 0.5911327177306294 
15 IMf bicl 24.0 2.4185060445878521E-4 14750.0 0.5889211075884744 
16 IMf bicl 24.0 3.1664794792622973E-4 14750.0 0.5885441716891016 
17 IMf bicl 24.0 3.978148458113085E-4 14750.0 0.5939536382268393 
18 IMf bicl 24.0 2.0149196235751224E-4 14750.0 0.589450890574908 
19 IMf bicl 24.0 3.4391293247934703E-4 14750.0 0.5956114711625249 
20 IMf alig 24.0 0.0685185341791459 14750.0 0.8230566759235576 
21 IMf alig 24.0 0.06873794464918898 14750.0 0.8224821376100986 
22 IMf alig 24.0 0.0678721569722792 14750.0 0.8332613845566639 
23 IMf alig 24.0 0.06859019132957322 14750.0 0.8315145252398206 
24 IMf alig 24.0 0.06784199356745925 14750.0 0.8206152399158003 
25 IMf alig 24.0 0.06881252337293542 14750.0 0.8247633261720364 
26 IMf alig 24.0 0.0683001804917904 14750.0 0.815976585063636 
27 IMf alig 24.0 0.06797018294237661 14750.0 0.8282498135557561 
28 IMf alig 24.0 0.06885117665794417 14750.0 0.8279356263292497 
29 IMf alig 24.0 0.06888509013311978 14750.0 0.8261685169507667 
30 DFM freq 16.0 3.029267017663015E-5 14750.0 0.8947646979895485 
31 DFM freq 16.0 3.001651351425444E-5 14750.0 0.8861588274968156 
32 DFM freq 16.0 2.9739190166004947E-5 14750.0 0.8680861924270316 
33 DFM freq 16.0 3.000814010114794E-5 14750.0 0.8839682168165637 
34 DFM freq 16.0 2.9761073486216995E-5 14750.0 0.8719412885637912 
35 DFM freq 16.0 3.0453033717332845E-5 14750.0 0.8779607663255237 
36 DFM freq 16.0 3.011515314413166E-5 14750.0 0.8813395749874977 
37 DFM freq 16.0 2.9850519908541478E-5 14750.0 0.8800030542273521 
38 DFM freq 16.0 3.023766334189008E-5 14750.0 0.9003166330344786 
39 DFM freq 16.0 3.044282899247353E-5 14750.0 0.8940309163450184 
40 DFM bicl 16.0 3.029267017663015E-5 14750.0 0.8917378730225933 
41 DFM bicl 16.0 3.001651351425444E-5 14750.0 0.8991366734007106 
42 DFM bicl 16.0 2.9739190166004947E-5 14750.0 0.8874894582356859 
43 DFM bicl 16.0 3.000814010114794E-5 14750.0 0.9097639384185895 
44 DFM bicl 16.0 2.9761073486216995E-5 14750.0 0.889398186865245 
45 DFM bicl 16.0 3.0453033717332845E-5 14750.0 0.8996739731239436 
46 DFM bicl 16.0 3.011515314413166E-5 14750.0 0.8900504705241203 
47 DFM bicl 16.0 2.9850519908541478E-5 14750.0 0.8760684256681547 
48 DFM bicl 16.0 3.023766334189008E-5 14750.0 0.8887534491778208 
49 DFM bicl 16.0 3.044282899247353E-5 14750.0 0.8734612634381513 
50 DFM alig 16.0 0.20294067202673685 14750.0 0.8531371119442831 
51 DFM alig 16.0 0.20238236810901392 14750.0 0.8532295244449936 
52 DFM alig 16.0 0.20175082062642527 14750.0 0.8541227002445358 
53 DFM alig 16.0 0.20253476101251305 14750.0 0.8535634943180236 
54 DFM alig 16.0 0.2016580615667533 14750.0 0.8547819089415241 
55 DFM alig 16.0 0.2033246849667168 14750.0 0.8531185446909069 
56 DFM alig 16.0 0.20260445322192291 14750.0 0.8539996569156487 
57 DFM alig 16.0 0.20242151032561798 14750.0 0.853701274024923 
58 DFM alig 16.0 0.2023253597632275 14750.0 0.8527202382460113 
59 DFM alig 16.0 0.20326561769909368 14750.0 0.8517356563350496 
60 FM freq 13.0 8.246648696626935E-4 14750.0 0.28372983522903983 
61 FM freq 13.0 8.12878767792185E-4 14750.0 0.2830615409578674 
62 FM freq 13.0 8.047536245120644E-4 14750.0 0.2831769819749511 
63 FM freq 13.0 8.12420376687936E-4 14750.0 0.28336568984591726 
64 FM freq 13.0 8.049043226256383E-4 14750.0 0.2846888093643202 
65 FM freq 13.0 8.29913488200458E-4 14750.0 0.2832713524084651 
66 FM freq 13.0 8.156987673157873E-4 14750.0 0.2833166182542508 
67 FM freq 13.0 8.073595533768577E-4 14750.0 0.2831598652780257 
68 FM freq 13.0 8.20161654630654E-4 14750.0 0.2843759973386438 
69 FM freq 13.0 8.277885903025646E-4 14750.0 0.283367211005885 
70 FM bicl 13.0 8.246648696626935E-4 14750.0 0.28308004077626936 
71 FM bicl 13.0 8.12878767792185E-4 14750.0 0.2829715002694334 
72 FM bicl 13.0 8.047536245120644E-4 14750.0 0.2831837402257219 
73 FM bicl 13.0 8.12420376687936E-4 14750.0 0.2852559202512812 
74 FM bicl 13.0 8.049043226256383E-4 14750.0 0.28351052370603225 
75 FM bicl 13.0 8.29913488200458E-4 14750.0 0.28314361641659136 
76 FM bicl 13.0 8.156987673157873E-4 14750.0 0.2848396316397289 
77 FM bicl 13.0 8.073595533768577E-4 14750.0 0.2830851257286855 
78 FM bicl 13.0 8.20161654630654E-4 14750.0 0.2833410970965039 
79 FM bicl 13.0 8.277885903025646E-4 14750.0 0.2834308767746667 
80 FM alig 13.0 8.902093913946476E-4 14750.0 0.644649107785775 
81 FM alig 13.0 8.767253050595191E-4 14750.0 0.6391377328952098 
82 FM alig 13.0 8.653786676247811E-4 14750.0 0.6537522622148564 
83 FM alig 13.0 8.757325266925725E-4 14750.0 0.6365490968351251 
84 FM alig 13.0 8.648314631756298E-4 14750.0 0.6376718495871269 
85 FM alig 13.0 8.969633824826835E-4 14750.0 0.6367872482656246 
86 FM alig 13.0 8.787420682878304E-4 14750.0 0.6464505045427112 
87 FM alig 13.0 8.685077619753075E-4 14750.0 0.6429157700553987 
88 FM alig 13.0 8.854948196150916E-4 14750.0 0.6403154904448036 
89 FM alig 13.0 8.951043700680815E-4 14750.0 0.6444754199587099 
90 IMf freq 31.0 -3.026E-17 7554.0 0.3881614023909461 
91 IMf freq 31.0 -3.026E-17 7554.0 0.38959253057698384 
92 IMf freq 31.0 -3.026E-17 7554.0 0.3834674740117384 
93 IMf freq 31.0 -3.026E-17 7554.0 0.3878976013634994 
94 IMf freq 31.0 -3.026E-17 7554.0 0.37945432947107216 
95 IMf freq 31.0 -3.026E-17 7554.0 0.3895478286770967 
96 IMf freq 31.0 -3.026E-17 7554.0 0.38399625097755974 
97 IMf freq 31.0 -3.026E-17 7554.0 0.3898973005438712 
98 IMf freq 31.0 -3.026E-17 7554.0 0.38351528190927464 
99 IMf freq 31.0 -3.026E-17 7554.0 0.3894806549291686 
100 IMf bicl 31.0 2.866370810319566E-8 7554.0 0.471093358866568 
101 IMf bicl 31.0 3.033951606920416E-8 7554.0 0.4705800965000403 
102 IMf bicl 31.0 1.941158519958165E-8 7554.0 0.44694005484443655 
103 IMf bicl 31.0 2.9542710741080893E-8 7554.0 0.4581478536299348 
104 IMf bicl 31.0 1.3798280685258693E-8 7554.0 0.445362441628413 
105 IMf bicl 31.0 2.9649147094575037E-8 7554.0 0.4604910675378602 
106 IMf bicl 31.0 1.9690533485512923E-8 7554.0 0.45095408175895724 
107 IMf bicl 31.0 3.107185566038136E-8 7554.0 0.463874104929465 
108 IMf bicl 31.0 1.9221080051836576E-8 7554.0 0.45218028814983335 
109 IMf bicl 31.0 2.9553826072691777E-8 7554.0 0.45143412411396344 
110 IMf alig 31.0 0.05199132408464626 7554.0 0.7906542508002453 
111 IMf alig 31.0 0.05318954775959167 7554.0 0.8019459868829313 
112 IMf alig 31.0 0.05288533306186597 7554.0 0.7973768812854407 
113 IMf alig 31.0 0.05275277877014511 7554.0 0.7894157251923457 
114 IMf alig 31.0 0.052506272104466394 7554.0 0.7946230675889692 
115 IMf alig 31.0 0.05189390894578451 7554.0 0.7847280123541985 
116 IMf alig 31.0 0.05262412068011825 7554.0 0.7949227516569808 
117 IMf alig 31.0 0.05269075996505625 7554.0 0.7958743499996705 
118 IMf alig 31.0 0.052743877089660884 7554.0 0.799350334914111 
119 IMf alig 31.0 0.05330727411456674 7554.0 0.796422911237928 
120 DFM freq 24.0 0.04432013614810103 7554.0 0.8794626962774121 
121 DFM freq 24.0 0.04442025384549205 7554.0 0.8792153782595754 
122 DFM freq 24.0 0.044193716788659236 7554.0 0.8770587744725586 
123 DFM freq 24.0 0.04418525056188652 7554.0 0.8812420754085788 
124 DFM freq 24.0 0.04342288747785081 7554.0 0.8825214820875451 
125 DFM freq 24.0 0.04399536515200155 7554.0 0.8818984386569685 
126 DFM freq 24.0 0.044218732672577414 7554.0 0.8816561548690232 
127 DFM freq 24.0 0.044182690176605574 7554.0 0.8796975850305243 
128 DFM freq 24.0 0.0446481899766345 7554.0 0.8777393858014232 
129 DFM freq 24.0 0.04422629628191842 7554.0 0.8790822668407459 
130 DFM bicl 24.0 0.04432013614810103 7554.0 0.8790895811228141 
131 DFM bicl 24.0 0.04442025384549205 7554.0 0.8786803450639349 
132 DFM bicl 24.0 0.044193716788659236 7554.0 0.8770558823423138 
133 DFM bicl 24.0 0.04418525056188652 7554.0 0.8813990978285704 
134 DFM bicl 24.0 0.04342288747785081 7554.0 0.8815353392786408 
135 DFM bicl 24.0 0.04399536515200155 7554.0 0.8810083389356936 
136 DFM bicl 24.0 0.044218732672577414 7554.0 0.8807614323220088 
137 DFM bicl 24.0 0.044182690176605574 7554.0 0.8785896976036611 
138 DFM bicl 24.0 0.0446481899766345 7554.0 0.8781346669065274 
139 DFM bicl 24.0 0.04422629628191842 7554.0 0.878865634312035 
140 DFM alig 24.0 0.1499666483856812 7554.0 0.7990865452428457 
141 DFM alig 24.0 0.15001259925833854 7554.0 0.7981112509150998 
142 DFM alig 24.0 0.14865689990478714 7554.0 0.7997733545040157 
143 DFM alig 24.0 0.1505033429503392 7554.0 0.7987704090935417 
144 DFM alig 24.0 0.14845393380070432 7554.0 0.801771964550603 
145 DFM alig 24.0 0.1497671938324103 7554.0 0.7999262496496808 
146 DFM alig 24.0 0.14983327733446963 7554.0 0.7975540437642568 
147 DFM alig 24.0 0.14951956033870473 7554.0 0.80142173943799 
148 DFM alig 24.0 0.1506650399659675 7554.0 0.798121720018562 
149 DFM alig 24.0 0.15246030798567908 7554.0 0.8000904267278901 
150 FM freq 16.0 0.004814546335028236 7554.0 0.33550454318972045 
151 FM freq 16.0 0.004839465731618736 7554.0 0.33635102660321736 
152 FM freq 16.0 0.004831055163026596 7554.0 0.3364030643292212 
153 FM freq 16.0 0.004810495971983702 7554.0 0.33575828276818087 
154 FM freq 16.0 0.004782871859287618 7554.0 0.3358862919766268 
155 FM freq 16.0 0.004805790296418624 7554.0 0.33541854088140177 
156 FM freq 16.0 0.0047982616312182225 7554.0 0.3355051487100008 
157 FM freq 16.0 0.004845270406766987 7554.0 0.33494977879256116 
158 FM freq 16.0 0.004847267231692004 7554.0 0.33855376971881457 
159 FM freq 16.0 0.004816886816312825 7554.0 0.33554268861426706 
160 FM bicl 16.0 0.004814546335028236 7554.0 0.3356581410793187 
161 FM bicl 16.0 0.004839465731618736 7554.0 0.3364194367259058 
162 FM bicl 16.0 0.004831055163026596 7554.0 0.3355214137095689 
163 FM bicl 16.0 0.004810495971983702 7554.0 0.33525804709758156 
164 FM bicl 16.0 0.004782871859287618 7554.0 0.3362398837098184 
165 FM bicl 16.0 0.004805790296418624 7554.0 0.3352658333699978 
166 FM bicl 16.0 0.0047982616312182225 7554.0 0.3366857839305617 
167 FM bicl 16.0 0.004845270406766987 7554.0 0.33569146847095654 
168 FM bicl 16.0 0.004847267231692004 7554.0 0.3357616909613218 
169 FM bicl 16.0 0.004816886816312825 7554.0 0.3362517463240461 
170 FM alig 16.0 0.0050338937063924725 7554.0 0.6660770156218243 
171 FM alig 16.0 0.0050423605058388665 7554.0 0.6644784036353755 
172 FM alig 16.0 0.005035707361870237 7554.0 0.6672018566670133 
173 FM alig 16.0 0.005016460164334764 7554.0 0.6621529188550184 
174 FM alig 16.0 0.004951243132990343 7554.0 0.6706642578487111 
175 FM alig 16.0 0.0049988216689887495 7554.0 0.6703203723311632 
176 FM alig 16.0 0.004995869051566644 7554.0 0.6720462222934878 
177 FM alig 16.0 0.005027002922171239 7554.0 0.661064838279277 
178 FM alig 16.0 0.005071757663681302 7554.0 0.6635041043026524 
179 FM alig 16.0 0.005035137239390065 7554.0 0.6619707484044375 
180 IMf freq 33.0 7.88394828130782E-5 10500.0 0.3968462255612435 
181 IMf freq 33.0 9.635149023652729E-5 10500.0 0.3979627174993471 
182 IMf freq 33.0 9.457755359386095E-5 10500.0 0.40056681203870237 
183 IMf freq 33.0 8.173496076724858E-5 10500.0 0.397110972108487 
184 IMf freq 33.0 9.740259740262027E-5 10500.0 0.3982078973366495 
185 IMf freq 33.0 8.549931600553388E-5 10500.0 0.39688239034522366 
186 IMf freq 33.0 8.80798590721977E-5 10500.0 0.39702024327900876 
187 IMf freq 33.0 8.285461776403505E-5 10500.0 0.39732961368275876 
188 IMf freq 33.0 8.960573476702197E-5 10500.0 0.397331322231846 
189 IMf freq 33.0 8.709789803741689E-5 10500.0 0.39948656418840467 
190 IMf bicl 33.0 7.883948281307818E-5 10500.0 0.48107003852068175 
191 IMf bicl 33.0 9.635149023652734E-5 10500.0 0.4858369267448128 
192 IMf bicl 33.0 9.457755359386099E-5 10500.0 0.4870839248539618 
193 IMf bicl 33.0 8.17349607672486E-5 10500.0 0.5065491249907728 
194 IMf bicl 33.0 9.740259740262024E-5 10500.0 0.48466548832686385 
195 IMf bicl 33.0 8.549931600553389E-5 10500.0 0.47933996739778006 
196 IMf bicl 33.0 8.80798590721977E-5 10500.0 0.48347628130962084 
197 IMf bicl 33.0 8.285461776403503E-5 10500.0 0.4923032826156969 
198 IMf bicl 33.0 8.960573476702192E-5 10500.0 0.4800632246059401 
199 IMf bicl 33.0 8.70978980374169E-5 10500.0 0.48219912486007743 
200 IMf alig 33.0 0.8038872168185157 10500.0 0.9330224787420446 
201 IMf alig 33.0 0.8038678924225233 10500.0 0.9322457571326975 
202 IMf alig 33.0 0.8034791961726525 10500.0 0.9342925499578927 
203 IMf alig 33.0 0.8031409760607243 10500.0 0.9336214246704533 
204 IMf alig 33.0 0.7996663565996336 10500.0 0.9336147165400719 
205 IMf alig 33.0 0.8079047619047619 10500.0 0.9348190587191012 
206 IMf alig 33.0 0.8070014863771438 10500.0 0.9346942407955067 
207 IMf alig 33.0 0.8079047619047619 10500.0 0.9338254215186796 
208 IMf alig 33.0 0.8065148332692982 10500.0 0.9333004988347517 
209 IMf alig 33.0 0.8060907681789519 10500.0 0.935403504145899 
210 DFM freq 9.0 0.5802201259334285 10500.0 0.8387332761412746 
211 DFM freq 9.0 0.5822959089028161 10500.0 0.839228099497744 
212 DFM freq 9.0 0.5787404087881517 10500.0 0.8386894394085691 
213 DFM freq 9.0 0.5796876031895405 10500.0 0.8386485570794231 
214 DFM freq 9.0 0.5795730138774284 10500.0 0.8384113897011564 
215 DFM freq 9.0 0.5818790582207041 10500.0 0.8393378972138847 
216 DFM freq 9.0 0.5821686417218161 10500.0 0.8394013066218183 
217 DFM freq 9.0 0.5802299811313166 10500.0 0.8389917362854764 
218 DFM freq 9.0 0.5801920318598167 10500.0 0.8391182963178442 
219 DFM freq 9.0 0.5820491576398161 10500.0 0.8392700249081737 
220 DFM bicl 9.0 0.5802201259334285 10500.0 0.8387332761412746 
221 DFM bicl 9.0 0.5822959089028161 10500.0 0.839228099497744 
222 DFM bicl 9.0 0.5787404087881517 10500.0 0.8386894394085691 
223 DFM bicl 9.0 0.5796876031895405 10500.0 0.8386485570794231 
224 DFM bicl 9.0 0.5795730138774284 10500.0 0.8384113897011564 
225 DFM bicl 9.0 0.5818790582207041 10500.0 0.8393378972138847 
226 DFM bicl 9.0 0.5821686417218161 10500.0 0.8394013066218183 
227 DFM bicl 9.0 0.5802299811313166 10500.0 0.8389917362854764 
228 DFM bicl 9.0 0.5801920318598167 10500.0 0.8391182963178442 
229 DFM bicl 9.0 0.5820491576398161 10500.0 0.8392700249081737 
230 DFM alig 9.0 0.8079047619047619 10500.0 0.915563035595248 
231 DFM alig 9.0 0.8079047619047619 10500.0 0.9155590657648648 
232 DFM alig 9.0 0.8079047619047619 10500.0 0.9156060751589682 
233 DFM alig 9.0 0.8079047619047619 10500.0 0.9152490146988373 
234 DFM alig 9.0 0.8079047619047619 10500.0 0.9150372178706916 
235 DFM alig 9.0 0.8079047619047619 10500.0 0.9157816063681435 
236 DFM alig 9.0 0.8079047619047619 10500.0 0.9157816063681435 
237 DFM alig 9.0 0.8079047619047619 10500.0 0.9157816063681435 
238 DFM alig 9.0 0.8079047619047619 10500.0 0.9157816063681435 
239 DFM alig 9.0 0.8079047619047619 10500.0 0.9157816063681435 
240 FM freq 20.0 0.002003672641146348 10500.0 0.29489252995638426 
241 FM freq 20.0 0.0018942845255939887 10500.0 0.2949048864737248 
242 FM freq 20.0 0.001807999336497863 10500.0 0.29469941156049606 
243 FM freq 20.0 0.001979939605861305 10500.0 0.2925118899850009 
244 FM freq 20.0 0.0019039716891321098 10500.0 0.29489483805326766 
245 FM freq 20.0 0.0017985473109664743 10500.0 0.29460548847936585 
246 FM freq 20.0 0.0018152633782249504 10500.0 0.2955543073266895 
247 FM freq 20.0 0.001950213548927154 10500.0 0.2946552185166956 
248 FM freq 20.0 0.0018522916579412805 10500.0 0.2948690779593006 
249 FM freq 20.0 0.0016165625658088956 10500.0 0.29229292354407044 
250 FM bicl 20.0 0.002003672641146348 10500.0 0.29505184108750393 
251 FM bicl 20.0 0.0018942845255939887 10500.0 0.29486639423567396 
252 FM bicl 20.0 0.001807999336497863 10500.0 0.29460521485071667 
253 FM bicl 20.0 0.001979939605861305 10500.0 0.2947450262379355 
254 FM bicl 20.0 0.0019039716891321098 10500.0 0.2948331625775312 
255 FM bicl 20.0 0.0017985473109664743 10500.0 0.2948578238125883 
256 FM bicl 20.0 0.0018152633782249504 10500.0 0.2942415352492961 
257 FM bicl 20.0 0.001950213548927154 10500.0 0.29254139622337993 
258 FM bicl 20.0 0.0018522916579412805 10500.0 0.294655111969776 
259 FM bicl 20.0 0.0016165625658088956 10500.0 0.29211824365574945 
260 FM alig 20.0 0.0012610842848188558 10500.0 0.5431275802327185 
261 FM alig 20.0 0.0012181481008610214 10500.0 0.5505485291831819 
262 FM alig 20.0 0.001182188226694349 10500.0 0.5435168744962686 
263 FM alig 20.0 0.0012534012999003694 10500.0 0.5470639227448781 
264 FM alig 20.0 0.0012226412123710324 10500.0 0.545347178755297 
265 FM alig 20.0 0.0011789765585077823 10500.0 0.5476536690690654 
266 FM alig 20.0 0.0011838686600396631 10500.0 0.5452101561741347 
267 FM alig 20.0 0.0012353254825476889 10500.0 0.5417377327461317 
268 FM alig 20.0 0.0011990571301913131 10500.0 0.5478736888422879 
269 FM alig 20.0 0.001108842759874051 10500.0 0.5493016523010117 
270 IMf freq 63.0 4.2E-18 2099.0 0.45961153998459436 
271 IMf freq 63.0 4.2E-18 2099.0 0.4618086832748898 
272 IMf freq 63.0 4.2E-18 2099.0 0.4511445517735053 
273 IMf freq 63.0 4.2E-18 2099.0 0.4620995413649507 
274 IMf freq 63.0 4.2E-18 2099.0 0.4718680655369578 
275 IMf freq 63.0 4.2E-18 2099.0 0.4791432215203929 
276 IMf freq 63.0 4.2E-18 2099.0 0.4768980222177779 
277 IMf freq 63.0 4.2E-18 2099.0 0.4668900103654584 
278 IMf freq 63.0 4.2E-18 2099.0 0.4569015473470135 
279 IMf freq 63.0 4.2E-18 2099.0 0.45515511397538355 
280 IMf bicl 63.0 4.2E-18 2099.0 0.4595466343164505 
281 IMf bicl 63.0 4.2E-18 2099.0 0.459525927954787 
282 IMf bicl 63.0 4.2E-18 2099.0 0.45138368938794904 
283 IMf bicl 63.0 4.2E-18 2099.0 0.4634771451111491 
284 IMf bicl 63.0 4.2E-18 2099.0 0.47978036518746736 
285 IMf bicl 63.0 4.2E-18 2099.0 0.47940219668241557 
286 IMf bicl 63.0 4.2E-18 2099.0 0.46951247833515397 
287 IMf bicl 63.0 4.2E-18 2099.0 0.46119722247288786 
288 IMf bicl 63.0 4.2E-18 2099.0 0.46075709268421416 
289 IMf bicl 63.0 4.2E-18 2099.0 0.46337594706465757 
290 IMf alig 63.0 0.22576511716964381 2099.0 0.802159724771025 
291 IMf alig 63.0 0.22469710799473352 2099.0 0.8011122407598492 
292 IMf alig 63.0 0.22386444410384804 2099.0 0.8021615091534353 
293 IMf alig 63.0 0.23038631786248737 2099.0 0.8033694519957972 
294 IMf alig 63.0 0.23392670504641813 2099.0 0.80478482253447 
295 IMf alig 63.0 0.22294029234082285 2099.0 0.8031407238972806 
296 IMf alig 63.0 0.21914527114707416 2099.0 0.801117904908365 
297 IMf alig 63.0 0.22596092016312735 2099.0 0.8023530728168029 
298 IMf alig 63.0 0.2247628459718405 2099.0 0.8026962609104442 
299 IMf alig 63.0 0.21621785481132147 2099.0 0.7997601954078366 
300 DFM freq 31.0 0.1618863849996058 2099.0 0.6656172421156206 
301 DFM freq 31.0 0.16107218926385977 2099.0 0.6728777770208781 
302 DFM freq 31.0 0.1627814710126905 2099.0 0.6677111705001196 
303 DFM freq 31.0 0.16023146356274556 2099.0 0.674330613893871 
304 DFM freq 31.0 0.16128812048813293 2099.0 0.6727645164461704 
305 DFM freq 31.0 0.1636714192992308 2099.0 0.6747419440563217 
306 DFM freq 31.0 0.1640507057015331 2099.0 0.6718254646989157 
307 DFM freq 31.0 0.16175807456274707 2099.0 0.6754881598884217 
308 DFM freq 31.0 0.1647381347104244 2099.0 0.6757501398131123 
309 DFM freq 31.0 0.16300294186525688 2099.0 0.6713834828604146 
310 DFM bicl 31.0 0.1618863849996058 2099.0 0.6693439923437536 
311 DFM bicl 31.0 0.16107218926385977 2099.0 0.6693446240718924 
312 DFM bicl 31.0 0.1627814710126905 2099.0 0.6761941456017088 
313 DFM bicl 31.0 0.16023146356274556 2099.0 0.6747825022425139 
314 DFM bicl 31.0 0.16128812048813293 2099.0 0.6737155398292455 
315 DFM bicl 31.0 0.1636714192992308 2099.0 0.6744782774216458 
316 DFM bicl 31.0 0.1640507057015331 2099.0 0.6703152680256341 
317 DFM bicl 31.0 0.16175807456274707 2099.0 0.6703691565411446 
318 DFM bicl 31.0 0.1647381347104244 2099.0 0.6714373852023796 
319 DFM bicl 31.0 0.16300294186525688 2099.0 0.6673336026449583 
320 DFM alig 31.0 0.3875882362138325 2099.0 0.8927393048032656 
321 DFM alig 31.0 0.3824714097725657 2099.0 0.8914122001089627 
322 DFM alig 31.0 0.3890159075563576 2099.0 0.8920162986777624 
323 DFM alig 31.0 0.3886872252260259 2099.0 0.8904717904995356 
324 DFM alig 31.0 0.3967837164372338 2099.0 0.8941816202006907 
325 DFM alig 31.0 0.3859880509910696 2099.0 0.8940771763943542 
326 DFM alig 31.0 0.39176056240877805 2099.0 0.8940891005859803 
327 DFM alig 31.0 0.3972854698188585 2099.0 0.8893052415256687 
328 DFM alig 31.0 0.3970920864263894 2099.0 0.891523324910416 
329 DFM alig 31.0 0.39342476881661714 2099.0 0.8910218859602906 
330 FM freq 32.0 6.843894535156956E-4 2099.0 0.2273357015635954 
331 FM freq 32.0 7.063851953574316E-4 2099.0 0.22220683276610542 
332 FM freq 32.0 7.369794754368148E-4 2099.0 0.23149114316725983 
333 FM freq 32.0 6.248303749421359E-4 2099.0 0.22184522202425827 
334 FM freq 32.0 7.398721570773667E-4 2099.0 0.2233409697926244 
335 FM freq 32.0 5.966090627859097E-4 2099.0 0.22324066068042092 
336 FM freq 32.0 4.590620017689365E-4 2099.0 0.22388853931939967 
337 FM freq 32.0 4.921945821570909E-4 2099.0 0.22291887800329535 
338 FM freq 32.0 5.744592838607219E-4 2099.0 0.22586484448433874 
339 FM freq 32.0 6.763802757968235E-4 2099.0 0.2230115396331359 
340 FM bicl 32.0 6.843894535156956E-4 2099.0 0.22524083424331254 
341 FM bicl 32.0 7.063851953574316E-4 2099.0 0.22508254519571358 
342 FM bicl 32.0 7.369794754368148E-4 2099.0 0.22384385519054373 
343 FM bicl 32.0 6.248303749421359E-4 2099.0 0.22628626836017385 
344 FM bicl 32.0 7.398721570773667E-4 2099.0 0.22254953799864674 
345 FM bicl 32.0 5.966090627859097E-4 2099.0 0.22290629260462003 
346 FM bicl 32.0 4.590620017689365E-4 2099.0 0.22345918015076138 
347 FM bicl 32.0 4.921945821570909E-4 2099.0 0.22639171136606917 
348 FM bicl 32.0 5.744592838607219E-4 2099.0 0.2258204798825837 
349 FM bicl 32.0 6.763802757968235E-4 2099.0 0.22102495789086174 
350 FM alig 32.0 1.81209400969375E-4 2099.0 0.48398185199851773 
351 FM alig 32.0 1.8507454596072663E-4 2099.0 0.48406979912982384 
352 FM alig 32.0 1.924200573372829E-4 2099.0 0.47752059260012325 
353 FM alig 32.0 1.6645333223906392E-4 2099.0 0.5259313353445696 
354 FM alig 32.0 1.944016952351883E-4 2099.0 0.5494615086637986 
355 FM alig 32.0 1.5944583071224764E-4 2099.0 0.4836622902737381 
356 FM alig 32.0 1.279400842602454E-4 2099.0 0.5423035267216796 
357 FM alig 32.0 1.3728181233378683E-4 2099.0 0.48733840711958143 
358 FM alig 32.0 1.5593732874082203E-4 2099.0 0.4901871369624621 
359 FM alig 32.0 1.7690742020966475E-4 2099.0 0.5352290191551277 
360 IMf freq 66.0 -8.4E-18 6449.0 0.5190095032855015 
361 IMf freq 66.0 -8.4E-18 6449.0 0.515182648054552 
362 IMf freq 66.0 -8.4E-18 6449.0 0.5127470297486915 
363 IMf freq 66.0 -8.4E-18 6449.0 0.5191009312519338 
364 IMf freq 66.0 -8.4E-18 6449.0 0.5136402554112312 
365 IMf freq 66.0 -8.4E-18 6449.0 0.5193307984082138 
366 IMf freq 66.0 -8.4E-18 6449.0 0.4929418230987459 
367 IMf freq 66.0 -8.4E-18 6449.0 0.5154490650401645 
368 IMf freq 66.0 -8.4E-18 6449.0 0.5130726409813142 
369 IMf freq 66.0 -8.4E-18 6449.0 0.49544133936735424 
370 IMf bicl 66.0 -8.4E-18 6449.0 0.507503532926192 
371 IMf bicl 66.0 -8.4E-18 6449.0 0.5291992868809468 
372 IMf bicl 66.0 -8.4E-18 6449.0 0.5057030863200875 
373 IMf bicl 66.0 -8.4E-18 6449.0 0.5280520743662691 
374 IMf bicl 66.0 -8.4E-18 6449.0 0.5077326260586531 
375 IMf bicl 66.0 -8.4E-18 6449.0 0.5565802643078631 
376 IMf bicl 66.0 -8.4E-18 6449.0 0.5551805849605969 
377 IMf bicl 66.0 -8.4E-18 6449.0 0.5076356426964319 
378 IMf bicl 66.0 -8.4E-18 6449.0 0.5509237751205778 
379 IMf bicl 66.0 -8.4E-18 6449.0 0.5073345386515385 
380 IMf alig 66.0 0.26184011554548087 6449.0 0.7975158398446733 
381 IMf alig 66.0 0.2643849876983654 6449.0 0.7384749470735272 
382 IMf alig 66.0 0.2737257012831387 6449.0 0.7708088677307167 
383 IMf alig 66.0 0.27480144969600845 6449.0 0.7978580005732101 
384 IMf alig 66.0 0.27047146223368923 6449.0 0.7983386416457068 
385 IMf alig 66.0 0.2652770543947123 6449.0 0.7973008718138891 
386 IMf alig 66.0 0.2702296582866823 6449.0 0.7977903108639376 
387 IMf alig 66.0 0.2752285982953576 6449.0 0.7196725737209461 
388 IMf alig 66.0 0.26946314193223664 6449.0 0.7976185475506903 
389 IMf alig 66.0 0.26450514955340765 6449.0 0.7976192230566923 
390 DFM freq 51.0 1.3222943408010153E-5 6449.0 0.8401465756522701 
391 DFM freq 51.0 1.329971572164708E-5 6449.0 0.8722184430005836 
392 DFM freq 51.0 1.3266012740532075E-5 6449.0 0.8508550187146269 
393 DFM freq 51.0 1.337147993237607E-5 6449.0 0.8576792875747377 
394 DFM freq 51.0 1.3263932708123838E-5 6449.0 0.881909221059958 
395 DFM freq 51.0 1.3361267509268256E-5 6449.0 0.8545548689325264 
396 DFM freq 51.0 1.3365933343453246E-5 6449.0 0.8607494900704427 
397 DFM freq 51.0 1.3293964661926262E-5 6449.0 0.8723831024874421 
398 DFM freq 51.0 1.3352850331099516E-5 6449.0 0.8633272748316057 
399 DFM freq 51.0 1.3484218265907696E-5 6449.0 0.88252648509576 
400 DFM bicl 51.0 1.3222943408010153E-5 6449.0 0.8893129614156312 
401 DFM bicl 51.0 1.329971572164708E-5 6449.0 0.8659791311109538 
402 DFM bicl 51.0 1.3266012740532075E-5 6449.0 0.8391444550712931 
403 DFM bicl 51.0 1.337147993237607E-5 6449.0 0.8437739248635822 
404 DFM bicl 51.0 1.3263932708123838E-5 6449.0 0.8800243921684161 
405 DFM bicl 51.0 1.3361267509268256E-5 6449.0 0.8727635085544884 
406 DFM bicl 51.0 1.3365933343453246E-5 6449.0 0.8654840504357402 
407 DFM bicl 51.0 1.3293964661926262E-5 6449.0 0.8955709038666129 
408 DFM bicl 51.0 1.3352850331099516E-5 6449.0 0.8750298767484602 
409 DFM bicl 51.0 1.3484218265907696E-5 6449.0 0.8610931576942443 
410 DFM alig 51.0 0.17991357515373932 6449.0 0.8187513059299301 
411 DFM alig 51.0 0.18058086639904755 6449.0 0.8191912024820718 
412 DFM alig 51.0 0.17910257428196522 6449.0 0.8188903819790528 
413 DFM alig 51.0 0.18328518425822943 6449.0 0.8201032875456595 
414 DFM alig 51.0 0.18642804926642334 6449.0 0.8241310918011695 
415 DFM alig 51.0 0.1860929912622316 6449.0 0.822190450459902 
416 DFM alig 51.0 0.18706186006264935 6449.0 0.8228279697426308 
417 DFM alig 51.0 0.18119445069598095 6449.0 0.8173707723012441 
418 DFM alig 51.0 0.18436057002337888 6449.0 0.8219731281719957 
419 DFM alig 51.0 0.18157816105186142 6449.0 0.817711347044471 
420 FM freq 37.0 2.1462063710852016E-6 6449.0 0.1826163876952971 
421 FM freq 37.0 1.9864342057659973E-6 6449.0 0.17693758640570156 
422 FM freq 37.0 2.4026100177242605E-6 6449.0 0.17839416928405527 
423 FM freq 37.0 2.2912793801476126E-6 6449.0 0.17841993947227952 
424 FM freq 37.0 1.8921998531225092E-6 6449.0 0.18113435667856292 
425 FM freq 37.0 2.203723360223433E-6 6449.0 0.17621879259145778 
426 FM freq 37.0 2.1822035470191356E-6 6449.0 0.1758770678042365 
427 FM freq 37.0 2.1609324806015535E-6 6449.0 0.18017565031506444 
428 FM freq 37.0 1.9235993528183967E-6 6449.0 0.18435114603527802 
429 FM freq 37.0 1.8276074929927533E-6 6449.0 0.1792966511147075 
430 FM bicl 37.0 2.1462063710852016E-6 6449.0 0.1813820620588481 
431 FM bicl 37.0 1.9864342057659973E-6 6449.0 0.18435292286664529 
432 FM bicl 37.0 2.4026100177242605E-6 6449.0 0.18250562997968822 
433 FM bicl 37.0 2.2912793801476126E-6 6449.0 0.18429797443535267 
434 FM bicl 37.0 1.8921998531225092E-6 6449.0 0.18116884983037906 
435 FM bicl 37.0 2.203723360223433E-6 6449.0 0.18073091322535995 
436 FM bicl 37.0 2.1822035470191356E-6 6449.0 0.18069820764141087 
437 FM bicl 37.0 2.1609324806015535E-6 6449.0 0.17683018375771842 
438 FM bicl 37.0 1.9235993528183967E-6 6449.0 0.18103817150854062 
439 FM bicl 37.0 1.8276074929927533E-6 6449.0 0.17334536254634314 
440 FM alig 37.0 1.4007763086627557E-6 6449.0 0.40571853746546016 
441 FM alig 37.0 1.3090723580673334E-6 6449.0 0.40767692228322727 
442 FM alig 37.0 1.547699074196326E-6 6449.0 0.4023465724193418 
443 FM alig 37.0 1.4888573660682863E-6 6449.0 0.40208105016905915 
444 FM alig 37.0 1.2464730004567097E-6 6449.0 0.40108116672125826 
445 FM alig 37.0 1.4330210507832668E-6 6449.0 0.4661294795468979 
446 FM alig 37.0 1.4175082295174252E-6 6449.0 0.4081058921102141 
447 FM alig 37.0 1.4158368049482912E-6 6449.0 0.4480389852397154 
448 FM alig 37.0 1.271840253766643E-6 6449.0 0.4152804762090898 
449 FM alig 37.0 1.2081526247148598E-6 6449.0 0.3981344188045848 
450 IMf freq 37.0 3.451551800398558E-4 3019.0 0.23438456153776488 
451 IMf freq 37.0 3.42446686135918E-4 3019.0 0.24387780810156157 
452 IMf freq 37.0 3.4427344580521965E-4 3019.0 0.2344491867630366 
453 IMf freq 37.0 3.426778736212517E-4 3019.0 0.23111134738819827 
454 IMf freq 37.0 3.415328461644945E-4 3019.0 0.1628133367715956 
455 IMf freq 37.0 3.438251843220845E-4 3019.0 0.23053145176875367 
456 IMf freq 37.0 3.441516202952634E-4 3019.0 0.23135100578219803 
457 IMf freq 37.0 3.4299712487279103E-4 3019.0 0.2316488763684973 
458 IMf freq 37.0 3.3410939789269706E-4 3019.0 0.09488413415762686 
459 IMf freq 37.0 3.452272254138628E-4 3019.0 0.23472273610653127 
460 IMf bicl 37.0 3.451514739291873E-4 3019.0 0.25665024759808075 
461 IMf bicl 37.0 3.4244416759988576E-4 3019.0 0.23780787153273986 
462 IMf bicl 37.0 3.442703701455714E-4 3019.0 0.23400779506959768 
463 IMf bicl 37.0 3.4267516861986267E-4 3019.0 0.23416191415002452 
464 IMf bicl 37.0 3.4153039296808363E-4 3019.0 0.16525881588592317 
465 IMf bicl 37.0 3.4382214812961483E-4 3019.0 0.23841462917078826 
466 IMf bicl 37.0 3.441481930702122E-4 3019.0 0.2344629907994925 
467 IMf bicl 37.0 3.429941445747646E-4 3019.0 0.2525106537577999 
468 IMf bicl 37.0 3.3410876834062957E-4 3019.0 0.08823024895780562 
469 IMf bicl 37.0 3.4522385677104725E-4 3019.0 0.23412407260972756 
470 IMf alig 37.0 0.16527464506442424 3019.0 0.6591347239448768 
471 IMf alig 37.0 0.167902504095519 3019.0 0.6600112102306128 
472 IMf alig 37.0 0.1682709388337656 3019.0 0.6611558470259925 
473 IMf alig 37.0 0.16719187905177824 3019.0 0.661191806320983 
474 IMf alig 37.0 0.1693853066621795 3019.0 0.6637674972098542 
475 IMf alig 37.0 0.16839482314180257 3019.0 0.6637643373744119 
476 IMf alig 37.0 0.16826449060534376 3019.0 0.6636080946500484 
477 IMf alig 37.0 0.1682202778178343 3019.0 0.6616577207943113 
478 IMf alig 37.0 0.16765009848109755 3019.0 0.6612298144595943 
479 IMf alig 37.0 0.1704462878639761 3019.0 0.6624415567561578 
480 DFM freq 37.0 0.5137305138283701 3019.0 0.8678778803726752 
481 DFM freq 37.0 0.5135394575828306 3019.0 0.8675485150493139 
482 DFM freq 37.0 0.5091790245596686 3019.0 0.865315202489376 
483 DFM freq 37.0 0.5096905512064847 3019.0 0.8660321030892614 
484 DFM freq 37.0 0.5086562603174265 3019.0 0.8660114927699096 
485 DFM freq 37.0 0.5128330189573637 3019.0 0.8676321967538758 
486 DFM freq 37.0 0.5105752583503969 3019.0 0.8653874311850918 
487 DFM freq 37.0 0.5148880287234077 3019.0 0.8690420057951618 
488 DFM freq 37.0 0.5084654822730991 3019.0 0.8646336061078371 
489 DFM freq 37.0 0.5101937102364558 3019.0 0.8675055550936187 
490 DFM bicl 37.0 0.5137305138283701 3019.0 0.8678719448328376 
491 DFM bicl 37.0 0.5135394575828306 3019.0 0.8674249084442224 
492 DFM bicl 37.0 0.5091790245596686 3019.0 0.8653110176394706 
493 DFM bicl 37.0 0.5096905512064847 3019.0 0.8658912371884601 
494 DFM bicl 37.0 0.5086562603174265 3019.0 0.8659585384313364 
495 DFM bicl 37.0 0.5128330189573637 3019.0 0.8676510848317507 
496 DFM bicl 37.0 0.5105752583503969 3019.0 0.8653345001075511 
497 DFM bicl 37.0 0.5148880287234077 3019.0 0.8690634887734323 
498 DFM bicl 37.0 0.5084654822730991 3019.0 0.864731625136629 
499 DFM bicl 37.0 0.5101937102364558 3019.0 0.867455118552832 
500 DFM alig 37.0 0.5856714914219429 3019.0 0.8926643258101222 
501 DFM alig 37.0 0.5822178344448629 3019.0 0.8918186235283521 
502 DFM alig 37.0 0.583510149696661 3019.0 0.8966225022459933 
503 DFM alig 37.0 0.5874956767461865 3019.0 0.8911139588483341 
504 DFM alig 37.0 0.5947794774515719 3019.0 0.8950432127853748 
505 DFM alig 37.0 0.5920227956888034 3019.0 0.8923270919700645 
506 DFM alig 37.0 0.594672843774795 3019.0 0.8946794606004074 
507 DFM alig 37.0 0.5823272956565433 3019.0 0.8916729246370126 
508 DFM alig 37.0 0.5871752918472949 3019.0 0.8934999243111578 
509 DFM alig 37.0 0.5872022030440935 3019.0 0.8924774674454692 
510 FM freq 21.0 0.010063564120147616 3019.0 0.386600511663735 
511 FM freq 21.0 0.01015526307926235 3019.0 0.38779174625724655 
512 FM freq 21.0 0.009885074555843124 3019.0 0.3888492717520866 
513 FM freq 21.0 0.009957434819855471 3019.0 0.38641756974618946 
514 FM freq 21.0 0.009915958737571094 3019.0 0.3887247203231545 
515 FM freq 21.0 0.009828621722932394 3019.0 0.38694050561746085 
516 FM freq 21.0 0.009839221797851835 3019.0 0.3891776342077421 
517 FM freq 21.0 0.009993740855559635 3019.0 0.3901240906090795 
518 FM freq 21.0 0.010106544055762097 3019.0 0.38797750745240833 
519 FM freq 21.0 0.010004899992922896 3019.0 0.38688704872421376 
520 FM bicl 21.0 0.010063564120147616 3019.0 0.38667003016783297 
521 FM bicl 21.0 0.01015526307926235 3019.0 0.38826218766983844 
522 FM bicl 21.0 0.009885074555843124 3019.0 0.38866993963947594 
523 FM bicl 21.0 0.009957434819855471 3019.0 0.3865204718151748 
524 FM bicl 21.0 0.009915958737571094 3019.0 0.38857744765392543 
525 FM bicl 21.0 0.009828621722932394 3019.0 0.3871158593890911 
526 FM bicl 21.0 0.009839221797851835 3019.0 0.38902463753218997 
527 FM bicl 21.0 0.009993740855559635 3019.0 0.38994200528627154 
528 FM bicl 21.0 0.010106544055762097 3019.0 0.39099506524709626 
529 FM bicl 21.0 0.010004899992922896 3019.0 0.38693697247268843 
530 FM alig 21.0 0.009897102810365608 3019.0 0.5863780938750223 
531 FM alig 21.0 0.010042687598463686 3019.0 0.5942137354807759 
532 FM alig 21.0 0.009772221247818657 3019.0 0.5942953618551101 
533 FM alig 21.0 0.00978769847336787 3019.0 0.5865056785104127 
534 FM alig 21.0 0.009808779390181092 3019.0 0.5979208978058048 
535 FM alig 21.0 0.009717255960941347 3019.0 0.5913684717184859 
536 FM alig 21.0 0.009805573754292826 3019.0 0.5902418904191191 
537 FM alig 21.0 0.009904873209808764 3019.0 0.5896448929777893 
538 FM alig 21.0 0.009873777979059618 3019.0 0.5987024530194689 
539 FM alig 21.0 0.009840010261962675 3019.0 0.5883658208268016 
540 IMf freq 29.0 -1.052E-17 6886.0 0.3694551275204683 
541 IMf freq 29.0 -1.052E-17 6886.0 0.37263366543212684 
542 IMf freq 29.0 -1.052E-17 6886.0 0.3723720711928241 
543 IMf freq 29.0 -1.052E-17 6886.0 0.3711006988878154 
544 IMf freq 29.0 -1.052E-17 6886.0 0.37073978890177184 
545 IMf freq 29.0 -1.052E-17 6886.0 0.36108833347330505 
546 IMf freq 29.0 -1.052E-17 6886.0 0.3724192705359849 
547 IMf freq 29.0 -1.052E-17 6886.0 0.3768453962733269 
548 IMf freq 29.0 -1.052E-17 6886.0 0.36438579024837714 
549 IMf freq 29.0 -1.052E-17 6886.0 0.364110764683768 
550 IMf bicl 29.0 -1.052E-17 6886.0 0.3652196810328684 
551 IMf bicl 29.0 -1.052E-17 6886.0 0.3782907909147363 
552 IMf bicl 29.0 -1.052E-17 6886.0 0.36980959010497794 
553 IMf bicl 29.0 -1.052E-17 6886.0 0.37044802956593614 
554 IMf bicl 29.0 -1.052E-17 6886.0 0.3727483334437125 
555 IMf bicl 29.0 -1.052E-17 6886.0 0.36030021194030226 
556 IMf bicl 29.0 -1.052E-17 6886.0 0.37240352475955274 
557 IMf bicl 29.0 -1.052E-17 6886.0 0.3803507059781893 
558 IMf bicl 29.0 -1.052E-17 6886.0 0.3590677764905337 
559 IMf bicl 29.0 -1.052E-17 6886.0 0.36821841671638444 
560 IMf alig 29.0 0.6291696390541281 6886.0 0.8911170778379268 
561 IMf alig 29.0 0.644107135391454 6886.0 0.8943828615095506 
562 IMf alig 29.0 0.6330298741233551 6886.0 0.8910853384005948 
563 IMf alig 29.0 0.6247856673449969 6886.0 0.8880856073270222 
564 IMf alig 29.0 0.6203560235525728 6886.0 0.8883574266021566 
565 IMf alig 29.0 0.6238274282115057 6886.0 0.8901116097919732 
566 IMf alig 29.0 0.6117930701462292 6886.0 0.8895507569666998 
567 IMf alig 29.0 0.6315132138020428 6886.0 0.8904197829978988 
568 IMf alig 29.0 0.6216826368205289 6886.0 0.8899576508960816 
569 IMf alig 29.0 0.6220256582274714 6886.0 0.8882259725004399 
570 DFM freq 12.0 0.5462646283641173 6886.0 0.8271683209885539 
571 DFM freq 12.0 0.550159387170616 6886.0 0.8271227154880147 
572 DFM freq 12.0 0.549848669713668 6886.0 0.8285976622253042 
573 DFM freq 12.0 0.5500168866428751 6886.0 0.8285388741641622 
574 DFM freq 12.0 0.5481587677945375 6886.0 0.8289563848325988 
575 DFM freq 12.0 0.5486350646707061 6886.0 0.827245222901243 
576 DFM freq 12.0 0.5478362074462485 6886.0 0.8288268718867879 
577 DFM freq 12.0 0.5492371798432801 6886.0 0.8280401223648965 
578 DFM freq 12.0 0.5484897409097247 6886.0 0.828087794159788 
579 DFM freq 12.0 0.5446803796745384 6886.0 0.8271629486232381 
580 DFM bicl 12.0 0.5462646283641173 6886.0 0.8271683209885539 
581 DFM bicl 12.0 0.550159387170616 6886.0 0.8351818373822769 
582 DFM bicl 12.0 0.549848669713668 6886.0 0.8285976622253042 
583 DFM bicl 12.0 0.5500168866428751 6886.0 0.8285388741641622 
584 DFM bicl 12.0 0.5481587677945375 6886.0 0.8289563848325988 
585 DFM bicl 12.0 0.5486350646707061 6886.0 0.8327625972682818 
586 DFM bicl 12.0 0.5478362074462485 6886.0 0.8288268718867879 
587 DFM bicl 12.0 0.5492371798432801 6886.0 0.8280401223648965 
588 DFM bicl 12.0 0.5484897409097247 6886.0 0.828087794159788 
589 DFM bicl 12.0 0.5446803796745384 6886.0 0.8271629486232381 
590 DFM alig 12.0 0.8118946494986644 6886.0 0.9157429571417466 
591 DFM alig 12.0 0.8242323784075541 6886.0 0.9166330540573664 
592 DFM alig 12.0 0.8151843100552695 6886.0 0.9163895371523991 
593 DFM alig 12.0 0.811519023775361 6886.0 0.9187697859143631 
594 DFM alig 12.0 0.806719689095441 6886.0 0.9181362207375525 
595 DFM alig 12.0 0.8115179543883356 6886.0 0.9156164329786026 
596 DFM alig 12.0 0.8034482103630107 6886.0 0.9178758052505611 
597 DFM alig 12.0 0.8131284975385789 6886.0 0.9164940475108009 
598 DFM alig 12.0 0.8134732502530411 6886.0 0.919396792008024 
599 DFM alig 12.0 0.8067000577535312 6886.0 0.9148153705011162 
600 FM freq 22.0 0.0024250920168122315 6886.0 0.2972771149027432 
601 FM freq 22.0 0.002467548688092867 6886.0 0.2987706510351702 
602 FM freq 22.0 0.0021943740193015255 6886.0 0.29711171605574005 
603 FM freq 22.0 0.002187810407773273 6886.0 0.29690494350177976 
604 FM freq 22.0 0.0026336012064842097 6886.0 0.29717385147294617 
605 FM freq 22.0 0.0024001021006562926 6886.0 0.29731618354079203 
606 FM freq 22.0 0.002366965153340332 6886.0 0.29723709379537255 
607 FM freq 22.0 0.002109077844554301 6886.0 0.29705127722041225 
608 FM freq 22.0 0.002269392084623498 6886.0 0.29714753827480167 
609 FM freq 22.0 0.002593841455327207 6886.0 0.2989776231797323 
610 FM bicl 22.0 0.0024250920168122315 6886.0 0.29750273275451156 
611 FM bicl 22.0 0.002467548688092867 6886.0 0.297628419950695 
612 FM bicl 22.0 0.0021943740193015255 6886.0 0.2969149476140017 
613 FM bicl 22.0 0.002187810407773273 6886.0 0.2970044445237172 
614 FM bicl 22.0 0.0026336012064842097 6886.0 0.2989294821922809 
615 FM bicl 22.0 0.0024001021006562926 6886.0 0.29720470395447796 
616 FM bicl 22.0 0.002366965153340332 6886.0 0.29704994158955045 
617 FM bicl 22.0 0.002109077844554301 6886.0 0.2967961546606037 
618 FM bicl 22.0 0.002269392084623498 6886.0 0.2968787454369879 
619 FM bicl 22.0 0.002593841455327207 6886.0 0.29730223759541674 
620 FM alig 22.0 0.001865121056615609 6886.0 0.54838508015697 
621 FM alig 22.0 0.0018817340600344459 6886.0 0.5441610546108928 
622 FM alig 22.0 0.0017774399965530593 6886.0 0.5512205772167269 
623 FM alig 22.0 0.0017716188424916628 6886.0 0.5526331325358127 
624 FM alig 22.0 0.001943856714400564 6886.0 0.5469040617048746 
625 FM alig 22.0 0.0018564926989758906 6886.0 0.5466242245734176 
626 FM alig 22.0 0.0018396292759493616 6886.0 0.5589635232239516 
627 FM alig 22.0 0.0017443196310206921 6886.0 0.5561311521538379 
628 FM alig 22.0 0.001803058897884214 6886.0 0.5593422115653164 
629 FM alig 22.0 0.0019306762106312929 6886.0 0.5483852264432185 
630 IMf freq 55.0 0.003844145228333833 58926.0 0.07118327661676449 
631 IMf freq 55.0 0.003826452503771347 58926.0 0.07216508016599954 
632 IMf freq 55.0 0.0036141212379057447 58926.0 0.07102905953251526 
633 IMf freq 55.0 0.003741848097759714 58926.0 0.07207831482266158 
634 IMf freq 55.0 0.0038100066914218927 58926.0 0.07215380602622579 
635 IMf freq 55.0 0.003923585953323488 58926.0 0.07226355711456578 
636 IMf freq 55.0 0.0039149066385207685 58926.0 0.07225688048038381 
637 IMf freq 55.0 0.003921814678148068 58926.0 0.07225656871668518 
638 IMf freq 55.0 0.0037460952255296896 58926.0 0.07208372913976013 
639 IMf freq 55.0 0.00382884857289981 58926.0 0.07217076631625319 
640 IMf bicl 55.0 0.003844145228333833 58926.0 0.0721833995846699 
641 IMf bicl 55.0 0.0038264525037713477 58926.0 0.071172388834987 
642 IMf bicl 55.0 0.0036141212379057455 58926.0 0.07195633235823673 
643 IMf bicl 55.0 0.0037418480977597195 58926.0 0.07208208244543668 
644 IMf bicl 55.0 0.003810006691421897 58926.0 0.06917148881439061 
645 IMf bicl 55.0 0.00392358595332349 58926.0 0.07226182046230667 
646 IMf bicl 55.0 0.003914906638520772 58926.0 0.06917148881439061 
647 IMf bicl 55.0 0.003921814678148067 58926.0 0.06917148881439061 
648 IMf bicl 55.0 0.0037460952255296896 58926.0 0.07208196572673453 
649 IMf bicl 55.0 0.00382884857289981 58926.0 0.07217059016694627 
650 IMf alig 55.0 0.533063517521734 58926.0 0.7423376876948169 
651 IMf alig 55.0 0.5327815248328257 58926.0 0.7372681574000741 
652 IMf alig 55.0 0.5321573655166217 58926.0 0.7314044978845827 
653 IMf alig 55.0 0.5302822112174648 58926.0 0.7418579397536031 
654 IMf alig 55.0 0.5323366533762764 58926.0 0.7424686924071717 
655 IMf alig 55.0 0.5304669812139455 58926.0 0.7275031714305134 
656 IMf alig 55.0 0.531557433926109 58926.0 0.741685768626368 
657 IMf alig 55.0 0.5312620583013136 58926.0 0.7394665515601303 
658 IMf alig 55.0 0.5308979404496353 58926.0 0.7366101991102518 
659 IMf alig 55.0 0.5327755582500063 58926.0 0.7457331128827276 
660 DFM freq 19.0 0.7235184431342198 58926.0 0.8264152194144145 
661 DFM freq 19.0 0.723183353648207 58926.0 0.8260799848878406 
662 DFM freq 19.0 0.7239976568738259 58926.0 0.8268942251981599 
663 DFM freq 19.0 0.7239633823701574 58926.0 0.8268598717770175 
664 DFM freq 19.0 0.7241951251539096 58926.0 0.8270918069476494 
665 DFM freq 19.0 0.7258697380852309 58926.0 0.8287664166193309 
666 DFM freq 19.0 0.7239251826218532 58926.0 0.8268219017338225 
667 DFM freq 19.0 0.7254958610841208 58926.0 0.8283925655043305 
668 DFM freq 19.0 0.7235306354946466 58926.0 0.8264274082996081 
669 DFM freq 19.0 0.7235871736400171 58926.0 0.8264841470519997 
670 DFM bicl 19.0 0.7235184431342198 58926.0 0.8264152194144145 
671 DFM bicl 19.0 0.723183353648207 58926.0 0.8260799848878406 
672 DFM bicl 19.0 0.7239976568738259 58926.0 0.8268942251981599 
673 DFM bicl 19.0 0.7239633823701574 58926.0 0.8268598717770175 
674 DFM bicl 19.0 0.7241951251539096 58926.0 0.8270918069476494 
675 DFM bicl 19.0 0.7258697380852309 58926.0 0.8287664166193309 
676 DFM bicl 19.0 0.7239251826218532 58926.0 0.8268219017338225 
677 DFM bicl 19.0 0.7254958610841208 58926.0 0.8283925655043305 
678 DFM bicl 19.0 0.7235306354946466 58926.0 0.8264274082996081 
679 DFM bicl 19.0 0.7235871736400171 58926.0 0.8264841470519997 
680 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
681 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
682 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
683 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
684 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
685 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
686 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
687 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
688 DFM alig 19.0 0.8149543495231307 58926.0 0.8799874226856778 
689 DFM alig 19.0 0.8149543495231307 58926.0 0.8589692530834356 
690 FM freq 23.0 0.5792258909443019 58926.0 0.7928731019766259 
691 FM freq 23.0 0.5790152261329287 58926.0 0.7921878401958868 
692 FM freq 23.0 0.5785939243305507 58926.0 0.7922826367177119 
693 FM freq 23.0 0.5801524857525634 58926.0 0.7934933336920739 
694 FM freq 23.0 0.5796129093005271 58926.0 0.793537901352906 
695 FM freq 23.0 0.5783024080822577 58926.0 0.7924483324183895 
696 FM freq 23.0 0.5792371810792402 58926.0 0.7931378717234461 
697 FM freq 23.0 0.5787473018136979 58926.0 0.7921110789602483 
698 FM freq 23.0 0.5790597414218281 58926.0 0.795011478056686 
699 FM freq 23.0 0.5784306877630597 58926.0 0.7914312420337996 
700 FM bicl 23.0 0.5792258909443019 58926.0 0.7947616305589995 
701 FM bicl 23.0 0.5790152261329287 58926.0 0.7912560608627357 
702 FM bicl 23.0 0.5785939243305507 58926.0 0.7916184284780206 
703 FM bicl 23.0 0.5801524857525634 58926.0 0.7936107127096745 
704 FM bicl 23.0 0.5796129093005271 58926.0 0.7933632164440078 
705 FM bicl 23.0 0.5783024080822577 58926.0 0.7911442865186786 
706 FM bicl 23.0 0.5792371810792402 58926.0 0.7938161152611193 
707 FM bicl 23.0 0.5787473018136979 58926.0 0.7944073300057024 
708 FM bicl 23.0 0.5790597414218281 58926.0 0.7919265100928625 
709 FM bicl 23.0 0.5784306877630597 58926.0 0.7919362265139152 
710 FM alig 23.0 0.8070867796187244 58926.0 0.9219776125184003 
711 FM alig 23.0 0.8061419073015947 58926.0 0.9218318946786827 
712 FM alig 23.0 0.8051674365139351 58926.0 0.9212848873558899 
713 FM alig 23.0 0.8047615336973004 58926.0 0.9216317390901625 
714 FM alig 23.0 0.8072574005995007 58926.0 0.9224097692228072 
715 FM alig 23.0 0.8037530199248594 58926.0 0.9200710951812001 
716 FM alig 23.0 0.8049478052890913 58926.0 0.921248794770616 
717 FM alig 23.0 0.8063297172248971 58926.0 0.9211241226019945 
718 FM alig 23.0 0.8008178049178136 58926.0 0.9189154591318385 
719 FM alig 23.0 0.8044467379576573 58926.0 0.9208220116989582 
720 IMf freq 16.0 0.005275809900213415 819.0 0.3895643023182711 
721 IMf freq 16.0 0.005744250543531687 819.0 0.39706046988083465 
722 IMf freq 16.0 0.005229091355757263 819.0 0.3912151214743861 
723 IMf freq 16.0 0.0052123516629234675 819.0 0.3917472089698675 
724 IMf freq 16.0 0.005797035200144292 819.0 0.3900617870143329 
725 IMf freq 16.0 0.005684451058448093 819.0 0.39092720633538136 
726 IMf freq 16.0 0.005898207374878605 819.0 0.3968640587201553 
727 IMf freq 16.0 0.005308918576798482 819.0 0.39002858791529993 
728 IMf freq 16.0 0.005972838318881951 819.0 0.39088353403832177 
729 IMf freq 16.0 0.0059227014790470284 819.0 0.394557815696821 
730 IMf bicl 16.0 0.07070290744723626 819.0 0.5169506134318315 
731 IMf bicl 16.0 0.07093600220544712 819.0 0.5180804408746832 
732 IMf bicl 16.0 0.07067099362847663 819.0 0.517140579933294 
733 IMf bicl 16.0 0.07067183719902012 819.0 0.5171434648949607 
734 IMf bicl 16.0 0.0709640244888507 819.0 0.5175699857256093 
735 IMf bicl 16.0 0.07090795376456342 819.0 0.5183468814308692 
736 IMf bicl 16.0 0.07101807378587824 819.0 0.5175396132570624 
737 IMf bicl 16.0 0.07070738830713946 819.0 0.5166411246541616 
738 IMf bicl 16.0 0.07106327316319978 819.0 0.517749124002876 
739 IMf bicl 16.0 0.07102807643387755 819.0 0.49868436895716317 
740 IMf alig 16.0 0.4203616774660972 819.0 0.7422962280007365 
741 IMf alig 16.0 0.4243947135335457 819.0 0.7520370178362816 
742 IMf alig 16.0 0.41750752502176736 819.0 0.7430614189797358 
743 IMf alig 16.0 0.4376102243965763 819.0 0.7463445893659459 
744 IMf alig 16.0 0.42402737913274396 819.0 0.7466489062157822 
745 IMf alig 16.0 0.42887845552716386 819.0 0.7472542967627869 
746 IMf alig 16.0 0.4263315182632727 819.0 0.7421184994125115 
747 IMf alig 16.0 0.42140097063687454 819.0 0.744458657493732 
748 IMf alig 16.0 0.44539876461728356 819.0 0.7487034790002457 
749 IMf alig 16.0 0.42341443196389505 819.0 0.7416340180795237 
750 DFM freq 17.0 0.22078950738154152 819.0 0.7161902845177078 
751 DFM freq 17.0 0.21841936866085912 819.0 0.7053910439629802 
752 DFM freq 17.0 0.21682141106185326 819.0 0.704398050096885 
753 DFM freq 17.0 0.2333791955053604 819.0 0.6892488574950174 
754 DFM freq 17.0 0.22121881987047873 819.0 0.7055671861875307 
755 DFM freq 17.0 0.23109267359799737 819.0 0.6990572582453544 
756 DFM freq 17.0 0.22369811046160093 819.0 0.7015985171656102 
757 DFM freq 17.0 0.21225859117737922 819.0 0.7109259117077433 
758 DFM freq 17.0 0.2427934869005049 819.0 0.6900098011735236 
759 DFM freq 17.0 0.22127725511462717 819.0 0.6955090828072459 
760 DFM bicl 17.0 0.22078950738154152 819.0 0.7105179956898041 
761 DFM bicl 17.0 0.21841936866085912 819.0 0.718109967323286 
762 DFM bicl 17.0 0.21682141106185326 819.0 0.7083655068357395 
763 DFM bicl 17.0 0.2333791955053604 819.0 0.7010602912328211 
764 DFM bicl 17.0 0.22121881987047873 819.0 0.7026508493954533 
765 DFM bicl 17.0 0.23109267359799737 819.0 0.6990004882790944 
766 DFM bicl 17.0 0.22369811046160093 819.0 0.7030935471900563 
767 DFM bicl 17.0 0.21225859117737922 819.0 0.7210714889186367 
768 DFM bicl 17.0 0.2427934869005049 819.0 0.6856795884408147 
769 DFM bicl 17.0 0.22127725511462717 819.0 0.7037993773429729 
770 DFM alig 17.0 0.754515598535892 819.0 0.925167621070038 
771 DFM alig 17.0 0.7477240843524141 819.0 0.9251352687127402 
772 DFM alig 17.0 0.7403638372369711 819.0 0.924350804519297 
773 DFM alig 17.0 0.7434173899913066 819.0 0.9205901277596377 
774 DFM alig 17.0 0.7474218623239511 819.0 0.9222366512085284 
775 DFM alig 17.0 0.7481222849871022 819.0 0.9264039622765139 
776 DFM alig 17.0 0.7498458915841283 819.0 0.9194969218547888 
777 DFM alig 17.0 0.7523593318122435 819.0 0.9288316438585752 
778 DFM alig 17.0 0.7307155470677634 819.0 0.9148770845170258 
779 DFM alig 17.0 0.7411208001345877 819.0 0.9160777252302558 
780 FM freq 8.0 0.3387470335287695 819.0 0.7033488915843271 
781 FM freq 8.0 0.3382985413827043 819.0 0.7019898568493769 
782 FM freq 8.0 0.3390198679579696 819.0 0.7029951605859257 
783 FM freq 8.0 0.33827342514478426 819.0 0.7031457591037454 
784 FM freq 8.0 0.3383618242271663 819.0 0.7018688767654708 
785 FM freq 8.0 0.3378310265592544 819.0 0.7023180090171723 
786 FM freq 8.0 0.3382804407945715 819.0 0.7020044737773823 
787 FM freq 8.0 0.33927293478138937 819.0 0.7031874766342603 
788 FM freq 8.0 0.33707119167610444 819.0 0.7035861145657059 
789 FM freq 8.0 0.3382476110622498 819.0 0.7020020948992194 
790 FM bicl 8.0 0.3387470335287695 819.0 0.7030387877422677 
791 FM bicl 8.0 0.3382985413827043 819.0 0.701223031599058 
792 FM bicl 8.0 0.3390198679579696 819.0 0.7042490597680189 
793 FM bicl 8.0 0.33827342514478426 819.0 0.7033398405337086 
794 FM bicl 8.0 0.3383618242271663 819.0 0.7031770712029259 
795 FM bicl 8.0 0.3378310265592544 819.0 0.7031264033437212 
796 FM bicl 8.0 0.3382804407945715 819.0 0.7034201989168951 
797 FM bicl 8.0 0.33927293478138937 819.0 0.7027938673012134 
798 FM bicl 8.0 0.33707119167610444 819.0 0.7029570847445146 
799 FM bicl 8.0 0.3382476110622498 819.0 0.7019810585223552 
800 FM alig 8.0 0.3446470684086325 819.0 0.7307393911650794 
801 FM alig 8.0 0.34412346845063885 819.0 0.7286660659342611 
802 FM alig 8.0 0.34466880236505126 819.0 0.7305417335327546 
803 FM alig 8.0 0.343755185471209 819.0 0.7332703619515727 
804 FM alig 8.0 0.34411615881658475 819.0 0.7297043757153101 
805 FM alig 8.0 0.34332196994944647 819.0 0.7309203337934513 
806 FM alig 8.0 0.34408774167248046 819.0 0.7299861226847095 
807 FM alig 8.0 0.3448407693864842 819.0 0.7348015225972737 
808 FM alig 8.0 0.3425648292182368 819.0 0.730916789848471 
809 FM alig 8.0 0.34407613938653514 819.0 0.7290446706242759 
810 IMf freq 24.0 0.013946621991768063 150370.0 0.5558828467774453 
811 IMf freq 24.0 0.013946625389729643 150370.0 0.5522878481289268 
812 IMf freq 24.0 0.013946600447385405 150370.0 0.5244511921857047 
813 IMf freq 24.0 0.013946658045693628 150370.0 0.5465019441368236 
814 IMf freq 24.0 0.013946649006896916 150370.0 0.5537802603035713 
815 IMf freq 24.0 0.013946632558969774 150370.0 0.5373223048600961 
816 IMf freq 24.0 0.013946664706485081 150370.0 0.5156178456356058 
817 IMf freq 24.0 0.013946627968544461 150370.0 0.5285256937021044 
818 IMf freq 24.0 0.013946662445285479 150370.0 0.5155898563771611 
819 IMf freq 24.0 0.013946682339503677 150370.0 0.548362133489733 
820 IMf bicl 24.0 0.010391609377428033 150370.0 0.5520190080733058 
821 IMf bicl 24.0 0.010391685737571325 150370.0 0.5522533123696785 
822 IMf bicl 24.0 0.010391676722965886 150370.0 0.532196190102517 
823 IMf bicl 24.0 0.010391663715345466 150370.0 0.552247708221278 
824 IMf bicl 24.0 0.010391695803468487 150370.0 0.5523113698734596 
825 IMf bicl 24.0 0.010391697008330075 150370.0 0.5316210622261195 
826 IMf bicl 24.0 0.010391676785863686 150370.0 0.5355986007381592 
827 IMf bicl 24.0 0.010391655515085217 150370.0 0.552306178092836 
828 IMf bicl 24.0 0.010391660151437405 150370.0 0.5333980404480076 
829 IMf bicl 24.0 0.010391700792899573 150370.0 0.5359454803327162 
830 IMf alig 24.0 0.2940263577356174 150370.0 0.7609277292152945 
831 IMf alig 24.0 0.29394913878194046 150370.0 0.7750757632385639 
832 IMf alig 24.0 0.2937811727597012 150370.0 0.7679304055263682 
833 IMf alig 24.0 0.29412720507806617 150370.0 0.7645200869882411 
834 IMf alig 24.0 0.29409515631638333 150370.0 0.7665162110315589 
835 IMf alig 24.0 0.29404314120591435 150370.0 0.7642099672263591 
836 IMf alig 24.0 0.294156049021566 150370.0 0.7661720088060295 
837 IMf alig 24.0 0.29389352059034607 150370.0 0.7685537678772005 
838 IMf alig 24.0 0.29414089385179476 150370.0 0.767837071939412 
839 IMf alig 24.0 0.2942341394218712 150370.0 0.7644575784970898 
840 DFM freq 9.0 0.6840066023443451 150370.0 0.8771799945269699 
841 DFM freq 9.0 0.6840066392210241 150370.0 0.8772183543605856 
842 DFM freq 9.0 0.6840066333406939 150370.0 0.8773455024408499 
843 DFM freq 9.0 0.6840066408453097 150370.0 0.8770504669322613 
844 DFM freq 9.0 0.6840066535555231 150370.0 0.8771500202756137 
845 DFM freq 9.0 0.6840066511193661 150370.0 0.8771758991507262 
846 DFM freq 9.0 0.6840066505339439 150370.0 0.8770728244870875 
847 DFM freq 9.0 0.6840066179436892 150370.0 0.877172118192258 
848 DFM freq 9.0 0.6840066329219233 150370.0 0.8770171014584698 
849 DFM freq 9.0 0.6840066580975397 150370.0 0.8769865602427593 
850 DFM bicl 9.0 0.6840066023443451 150370.0 0.8771799945269699 
851 DFM bicl 9.0 0.6840066392210241 150370.0 0.8772183543605856 
852 DFM bicl 9.0 0.6840066333406939 150370.0 0.8773455024408499 
853 DFM bicl 9.0 0.6840066408453097 150370.0 0.8770504669322613 
854 DFM bicl 9.0 0.6840066535555231 150370.0 0.8771500202756137 
855 DFM bicl 9.0 0.6840066511193661 150370.0 0.8771758991507262 
856 DFM bicl 9.0 0.6840066505339439 150370.0 0.8770728244870875 
857 DFM bicl 9.0 0.6840066179436892 150370.0 0.877172118192258 
858 DFM bicl 9.0 0.6840066329219233 150370.0 0.8770171014584698 
859 DFM bicl 9.0 0.6840066580975397 150370.0 0.8769865602427593 
860 DFM alig 9.0 0.8195650728203764 150370.0 0.9486529235194741 
861 DFM alig 9.0 0.8195650728203764 150370.0 0.948969849443372 
862 DFM alig 9.0 0.8195650728203764 150370.0 0.9488043339675691 
863 DFM alig 9.0 0.8195650728203764 150370.0 0.9490315422968628 
864 DFM alig 9.0 0.8195650728203764 150370.0 0.9488752634948519 
865 DFM alig 9.0 0.8195650728203764 150370.0 0.9488619650363286 
866 DFM alig 9.0 0.8195650728203764 150370.0 0.949073967843013 
867 DFM alig 9.0 0.8195650728203764 150370.0 0.9489437623968341 
868 DFM alig 9.0 0.8195650728203764 150370.0 0.9488568627983945 
869 DFM alig 9.0 0.8195650728203764 150370.0 0.9490993753989564 
870 FM freq 14.0 0.023559209901414215 150370.0 0.4163079941919414 
871 FM freq 14.0 0.023642645549465414 150370.0 0.4162539998784319 
872 FM freq 14.0 0.023686410402790528 150370.0 0.41665104757937177 
873 FM freq 14.0 0.023558899919067407 150370.0 0.4161888336849725 
874 FM freq 14.0 0.02360972000357575 150370.0 0.4162473943177779 
875 FM freq 14.0 0.02366283643644712 150370.0 0.42184151197810504 
876 FM freq 14.0 0.02358925822498823 150370.0 0.4216721941335032 
877 FM freq 14.0 0.023547439285301803 150370.0 0.41858342232277324 
878 FM freq 14.0 0.023525271314823053 150370.0 0.4160131044860187 
879 FM freq 14.0 0.023559121024868828 150370.0 0.41620443005883323 
880 FM bicl 14.0 0.023559209901414215 150370.0 0.4162168651759839 
881 FM bicl 14.0 0.023642645549465414 150370.0 0.41634806431393956 
882 FM bicl 14.0 0.023686410402790528 150370.0 0.4220726938252364 
883 FM bicl 14.0 0.023558899919067407 150370.0 0.4163025352253191 
884 FM bicl 14.0 0.02360972000357575 150370.0 0.41621342781391846 
885 FM bicl 14.0 0.02366283643644712 150370.0 0.4188965190766657 
886 FM bicl 14.0 0.02358925822498823 150370.0 0.4162704621750891 
887 FM bicl 14.0 0.023547439285301803 150370.0 0.41636186734968106 
888 FM bicl 14.0 0.023525271314823053 150370.0 0.42183033260132685 
889 FM bicl 14.0 0.023559121024868828 150370.0 0.4161494837104811 
890 FM alig 14.0 0.019233668734559544 150370.0 0.5174916677356735 
891 FM alig 14.0 0.01932887779175206 150370.0 0.5291703155266407 
892 FM alig 14.0 0.019376932723370877 150370.0 0.5190786421727216 
893 FM alig 14.0 0.01924197948550767 150370.0 0.5206271790585275 
894 FM alig 14.0 0.019305145646762834 150370.0 0.5209204335652331 
895 FM alig 14.0 0.0193504805530548 150370.0 0.5250045334036013 
896 FM alig 14.0 0.019284816931113 150370.0 0.5096273842004939 
897 FM alig 14.0 0.019222939612429542 150370.0 0.5261786638835213 
898 FM alig 14.0 0.019202939777990074 150370.0 0.5219260081395207 
899 FM alig 14.0 0.01925037287178444 150370.0 0.5187844250177673 
900 IMf freq 9.0 0.5390257132346096 42995.0 0.9013566221896724 
901 IMf freq 9.0 0.5391431391697032 42995.0 0.8967461308893689 
902 IMf freq 9.0 0.5384615036996008 42995.0 0.9009943792558772 
903 IMf freq 9.0 0.5390697853723474 42995.0 0.9011847357195478 
904 IMf freq 9.0 0.5388455474439823 42995.0 0.8923037539745564 
905 IMf freq 9.0 0.5390850212164642 42995.0 0.9013333629628761 
906 IMf freq 9.0 0.539078497796503 42995.0 0.9013671846776447 
907 IMf freq 9.0 0.5392293226274405 42995.0 0.9010946942624202 
908 IMf freq 9.0 0.5394327193095133 42995.0 0.9014380159441601 
909 IMf freq 9.0 0.5384405133819822 42995.0 0.9012395911411659 
910 IMf bicl 9.0 0.5390257132346096 42995.0 0.9013566221896724 
911 IMf bicl 9.0 0.5391431391697032 42995.0 0.9013032275736833 
912 IMf bicl 9.0 0.5384615036996008 42995.0 0.9009943792558772 
913 IMf bicl 9.0 0.5390697853723474 42995.0 0.9011847357195478 
914 IMf bicl 9.0 0.5388455474439823 42995.0 0.9013206177567099 
915 IMf bicl 9.0 0.5390850212164642 42995.0 0.9013333629628761 
916 IMf bicl 9.0 0.539078497796503 42995.0 0.9013671846776447 
917 IMf bicl 9.0 0.5392293226274405 42995.0 0.9010946942624202 
918 IMf bicl 9.0 0.5394327193095133 42995.0 0.9014380159441601 
919 IMf bicl 9.0 0.5384405133819822 42995.0 0.9012395911411659 
920 IMf alig 9.0 0.5812683705118924 42995.0 0.9102453462210178 
921 IMf alig 9.0 0.5809037880846615 42995.0 0.9102806741850145 
922 IMf alig 9.0 0.5807365337698518 42995.0 0.910196380178968 
923 IMf alig 9.0 0.5811468028727401 42995.0 0.9140513651334914 
924 IMf alig 9.0 0.5811831923987271 42995.0 0.914199735611328 
925 IMf alig 9.0 0.5810694507257704 42995.0 0.9141312748921336 
926 IMf alig 9.0 0.5811373466328347 42995.0 0.9102874408488788 
927 IMf alig 9.0 0.5812591873363314 42995.0 0.9101506092947602 
928 IMf alig 9.0 0.5811294018233462 42995.0 0.9142499749461421 
929 IMf alig 9.0 0.5813564386596333 42995.0 0.9142675804701866 
930 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
931 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
932 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
933 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
934 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
935 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
936 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
937 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
938 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
939 DFM freq 10.0 0.8418653331782765 42995.0 0.9646749617517344 
940 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
941 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
942 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
943 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
944 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
945 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
946 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
947 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
948 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
949 DFM bicl 10.0 0.8418653331782765 42995.0 0.9646749617517344 
950 DFM alig 10.0 0.8418653331782765 42995.0 0.9646749617517344 
951 DFM alig 10.0 0.8418653331782765 42995.0 0.9644702907220563 
952 DFM alig 10.0 0.8418653331782765 42995.0 0.9639376703218658 
953 DFM alig 10.0 0.8418653331782765 42995.0 0.9646389107962022 
954 DFM alig 10.0 0.8418653331782765 42995.0 0.9646749617517344 
955 DFM alig 10.0 0.8418653331782765 42995.0 0.9646458897308549 
956 DFM alig 10.0 0.8418653331782765 42995.0 0.9646749617517344 
957 DFM alig 10.0 0.8418653331782765 42995.0 0.9646110009212862 
958 DFM alig 10.0 0.8418653331782765 42995.0 0.9646656626820913 
959 DFM alig 10.0 0.8418653331782765 42995.0 0.9646749617517344 
960 FM freq 11.0 0.0023072519784069915 42995.0 0.30976488977051664 
961 FM freq 11.0 0.002316386545644385 42995.0 0.30976005187184774 
962 FM freq 11.0 0.002325168060870517 42995.0 0.30988237397142193 
963 FM freq 11.0 0.002309532542375261 42995.0 0.31264187307766667 
964 FM freq 11.0 0.0023117622410636506 42995.0 0.3096878485489454 
965 FM freq 11.0 0.0023118328908258334 42995.0 0.3099161618445627 
966 FM freq 11.0 0.0023119349257432024 42995.0 0.31262615297098006 
967 FM freq 11.0 0.0023060359062468568 42995.0 0.31253240838869023 
968 FM freq 11.0 0.002310685226262121 42995.0 0.31283680212567555 
969 FM freq 11.0 0.002308922509047687 42995.0 0.3104041301985494 
970 FM bicl 11.0 0.0023072519784069915 42995.0 0.31243441001543715 
971 FM bicl 11.0 0.002316386545644385 42995.0 0.30993089225987625 
972 FM bicl 11.0 0.002325168060870517 42995.0 0.3099892979630863 
973 FM bicl 11.0 0.002309532542375261 42995.0 0.309776478166361 
974 FM bicl 11.0 0.0023117622410636506 42995.0 0.31119442847669454 
975 FM bicl 11.0 0.0023118328908258334 42995.0 0.31285899772608394 
976 FM bicl 11.0 0.0023119349257432024 42995.0 0.31035047616976597 
977 FM bicl 11.0 0.0023060359062468568 42995.0 0.3099649302716524 
978 FM bicl 11.0 0.002310685226262121 42995.0 0.3099685895396449 
979 FM bicl 11.0 0.002308922509047687 42995.0 0.3101547094096857 
980 FM alig 11.0 0.002591825639869468 42995.0 0.5039440037967302 
981 FM alig 11.0 0.002602704184605258 42995.0 0.4880910588829541 
982 FM alig 11.0 0.0026138897846407685 42995.0 0.4983487210296358 
983 FM alig 11.0 0.002594665283675422 42995.0 0.49836180037753375 
984 FM alig 11.0 0.00259752915169404 42995.0 0.49452012067401263 
985 FM alig 11.0 0.002597478177140179 42995.0 0.4919045045810486 
986 FM alig 11.0 0.002597457439416002 42995.0 0.5049653085091905 
987 FM alig 11.0 0.002590528799517961 42995.0 0.49422221785275866 
988 FM alig 11.0 0.002595949962099972 42995.0 0.5075991890059041 
989 FM alig 11.0 0.002594200308697938 42995.0 0.5016067466380119 
990 IMf freq 15.0 0.18702532170092656 13087.0 0.6536755029931859 
991 IMf freq 15.0 0.1870296014749966 13087.0 0.6536787663474873 
992 IMf freq 15.0 0.18702776625869547 13087.0 0.6536778126731709 
993 IMf freq 15.0 0.18703081614613923 13087.0 0.653680122353156 
994 IMf freq 15.0 0.18702416790675308 13087.0 0.6536740277782277 
995 IMf freq 15.0 0.18702915135253537 13087.0 0.6536782746091679 
996 IMf freq 15.0 0.18702967028309805 13087.0 0.653679123975356 
997 IMf freq 15.0 0.18703172544762922 13087.0 0.653679973341544 
998 IMf freq 15.0 0.18702765908428745 13087.0 0.653677663661559 
999 IMf freq 15.0 0.1870274894251741 13087.0 0.6536770080104665 
1000 IMf bicl 15.0 0.18702532170092656 13087.0 0.6536755029931859 
1001 IMf bicl 15.0 0.1870296014749966 13087.0 0.6536787663474873 
1002 IMf bicl 15.0 0.18702776625869547 13087.0 0.6536778126731709 
1003 IMf bicl 15.0 0.18703081614613923 13087.0 0.653680122353156 
1004 IMf bicl 15.0 0.18702416790675308 13087.0 0.6536088875582209 
1005 IMf bicl 15.0 0.18702915135253537 13087.0 0.6536782746091679 
1006 IMf bicl 15.0 0.18702967028309805 13087.0 0.653679123975356 
1007 IMf bicl 15.0 0.18703172544762922 13087.0 0.653679973341544 
1008 IMf bicl 15.0 0.18702765908428745 13087.0 0.653677663661559 
1009 IMf bicl 15.0 0.1870274894251741 13087.0 0.6536770080104665 
1010 IMf alig 15.0 0.4763649107096174 13087.0 0.855475122318118 
1011 IMf alig 15.0 0.4805466708776367 13087.0 0.8579965455103471 
1012 IMf alig 15.0 0.47847468153058886 13087.0 0.8571409617002549 
1013 IMf alig 15.0 0.4820727132011695 13087.0 0.8584754782471767 
1014 IMf alig 15.0 0.47819239973769884 13087.0 0.857664189376616 
1015 IMf alig 15.0 0.48074689371912865 13087.0 0.8604803759502829 
1016 IMf alig 15.0 0.48220500856798726 13087.0 0.8594464547791479 
1017 IMf alig 15.0 0.48367619998441025 13087.0 0.8594211048810394 
1018 IMf alig 15.0 0.4793845991643747 13087.0 0.857391405000332 
1019 IMf alig 15.0 0.47960661279681205 13087.0 0.8586412333267315 
1020 DFM freq 16.0 0.7317757202487549 13087.0 0.8552285772665225 
1021 DFM freq 16.0 0.728806042233238 13087.0 0.851547313644005 
1022 DFM freq 16.0 0.7294610399192882 13087.0 0.8530882638796053 
1023 DFM freq 16.0 0.7282439980399614 13087.0 0.8510074641938141 
1024 DFM freq 16.0 0.7319000716049053 13087.0 0.8544651137426627 
1025 DFM freq 16.0 0.7293350948640561 13087.0 0.8519304388895762 
1026 DFM freq 16.0 0.7283356716348921 13087.0 0.851138087276134 
1027 DFM freq 16.0 0.7277967190550058 13087.0 0.8498681534464292 
1028 DFM freq 16.0 0.7295990126105742 13087.0 0.8563634302383434 
1029 DFM freq 16.0 0.7301690502542497 13087.0 0.8528599236543111 
1030 DFM bicl 16.0 0.7317757202487549 13087.0 0.8552285772665225 
1031 DFM bicl 16.0 0.728806042233238 13087.0 0.851547313644005 
1032 DFM bicl 16.0 0.7294610399192882 13087.0 0.8565625900008551 
1033 DFM bicl 16.0 0.7282439980399614 13087.0 0.8510074641938141 
1034 DFM bicl 16.0 0.7319000716049053 13087.0 0.8544651137426627 
1035 DFM bicl 16.0 0.7293350948640561 13087.0 0.8519304388895762 
1036 DFM bicl 16.0 0.7283356716348921 13087.0 0.851138087276134 
1037 DFM bicl 16.0 0.7277967190550058 13087.0 0.8498681534464292 
1038 DFM bicl 16.0 0.7295990126105742 13087.0 0.8528629670146983 
1039 DFM bicl 16.0 0.7301690502542497 13087.0 0.8528599236543111 
1040 DFM alig 16.0 0.8266982501716633 13087.0 0.9567363295377921 
1041 DFM alig 16.0 0.834721479330537 13087.0 0.959507520745683 
1042 DFM alig 16.0 0.8309008940168335 13087.0 0.957350806983474 
1043 DFM alig 16.0 0.8341101856804168 13087.0 0.9579544539102547 
1044 DFM alig 16.0 0.8321234813173335 13087.0 0.9592598207109404 
1045 DFM alig 16.0 0.8321998930235894 13087.0 0.9594190134982151 
1046 DFM alig 16.0 0.83441583250563 13087.0 0.958319958470626 
1047 DFM alig 16.0 0.8324291281424312 13087.0 0.9581263860864662 
1048 DFM alig 16.0 0.8339573622678335 13087.0 0.958390643042488 
1049 DFM alig 16.0 0.8353327729808335 13087.0 0.9600048377473286 
1050 FM freq 13.0 0.0015863415480002591 13087.0 0.33279323430334184 
1051 FM freq 13.0 0.0015979097083098975 13087.0 0.33349986043921365 
1052 FM freq 13.0 0.0016118513397008075 13087.0 0.3330818089818799 
1053 FM freq 13.0 0.0016077368560628584 13087.0 0.3331890434587643 
1054 FM freq 13.0 0.0015604422981076297 13087.0 0.3324851775115497 
1055 FM freq 13.0 0.0015904887628180344 13087.0 0.33294456078145385 
1056 FM freq 13.0 0.0016063473497859367 13087.0 0.3331298600286938 
1057 FM freq 13.0 0.0015962343949786815 13087.0 0.3329579781869665 
1058 FM freq 13.0 0.0016027716208111672 13087.0 0.33304337621041447 
1059 FM freq 13.0 0.0015827323247749156 13087.0 0.3329508389646393 
1060 FM bicl 13.0 0.0015863415480002591 13087.0 0.3333116146678 
1061 FM bicl 13.0 0.0015979097083098975 13087.0 0.33303055731185416 
1062 FM bicl 13.0 0.0016118513397008075 13087.0 0.3330258337638361 
1063 FM bicl 13.0 0.0016077368560628584 13087.0 0.3337361540848651 
1064 FM bicl 13.0 0.0015604422981076297 13087.0 0.33303760696576734 
1065 FM bicl 13.0 0.0015904887628180344 13087.0 0.33503065555506295 
1066 FM bicl 13.0 0.0016063473497859367 13087.0 0.3337935016925727 
1067 FM bicl 13.0 0.0015962343949786815 13087.0 0.3330099062552059 
1068 FM bicl 13.0 0.0016027716208111672 13087.0 0.3331677163133109 
1069 FM bicl 13.0 0.0015827323247749156 13087.0 0.33287449629488775 
1070 FM alig 13.0 0.0017357136246241125 13087.0 0.5216707664253841 
1071 FM alig 13.0 0.0017493025475810115 13087.0 0.5290282288091341 
1072 FM alig 13.0 0.0017669714533955483 13087.0 0.5308170532727245 
1073 FM alig 13.0 0.0017629050399309589 13087.0 0.5332533895322733 
1074 FM alig 13.0 0.0017031052129396825 13087.0 0.5376364246768379 
1075 FM alig 13.0 0.0017407295253000804 13087.0 0.5363155223929317 
1076 FM alig 13.0 0.0017611612293923498 13087.0 0.5365431303544519 
1077 FM alig 13.0 0.0017478751982102684 13087.0 0.5367848264627064 
1078 FM alig 13.0 0.001756187200967352 13087.0 0.5357716675120755 
1079 FM alig 13.0 0.0017309621617702948 13087.0 0.5325889063432864 
1080 IMf freq 29.0 -1.01E-17 1050.0 0.5107640416040069 
1081 IMf freq 29.0 -1.01E-17 1050.0 0.4955969935588773 
1082 IMf freq 29.0 -1.01E-17 1050.0 0.5055962118695638 
1083 IMf freq 29.0 -1.01E-17 1050.0 0.5137416468188993 
1084 IMf freq 29.0 -1.01E-17 1050.0 0.5158338317460645 
1085 IMf freq 29.0 -1.01E-17 1050.0 0.5069232242185248 
1086 IMf freq 29.0 -1.01E-17 1050.0 0.4935057324704887 
1087 IMf freq 29.0 -1.01E-17 1050.0 0.5117294986531788 
1088 IMf freq 29.0 -1.01E-17 1050.0 0.513493534875889 
1089 IMf freq 29.0 -1.01E-17 1050.0 0.5097019786360627 
1090 IMf bicl 29.0 3.409329772128962E-6 1050.0 0.5925549390384964 
1091 IMf bicl 29.0 3.5216377663443886E-6 1050.0 0.5828149760693797 
1092 IMf bicl 29.0 4.052872980498325E-6 1050.0 0.6044502854683673 
1093 IMf bicl 29.0 3.978126765309236E-6 1050.0 0.5919487130578021 
1094 IMf bicl 29.0 4.6707717638585174E-6 1050.0 0.5921423989774888 
1095 IMf bicl 29.0 4.130891529692785E-6 1050.0 0.5958583498928689 
1096 IMf bicl 29.0 3.905499600203307E-6 1050.0 0.5866266194514378 
1097 IMf bicl 29.0 2.982388041308048E-6 1050.0 0.5988121919126881 
1098 IMf bicl 29.0 3.2545741691339726E-6 1050.0 0.6094943255294636 
1099 IMf bicl 29.0 3.835702626621672E-6 1050.0 0.5957248596160676 
1100 IMf alig 29.0 2.523776922124615E-4 1050.0 0.7096348481118169 
1101 IMf alig 29.0 2.6712804963950013E-4 1050.0 0.7048278940080093 
1102 IMf alig 29.0 2.517824242691191E-4 1050.0 0.7070047527144334 
1103 IMf alig 29.0 2.3692642207808238E-4 1050.0 0.7005916360414028 
1104 IMf alig 29.0 2.509955935215274E-4 1050.0 0.7059218907329674 
1105 IMf alig 29.0 2.659939269801146E-4 1050.0 0.6985585025843206 
1106 IMf alig 29.0 2.3520449705480498E-4 1050.0 0.6930659973538901 
1107 IMf alig 29.0 2.584702650761739E-4 1050.0 0.703586663111224 
1108 IMf alig 29.0 2.2856178918687997E-4 1050.0 0.7043819885973375 
1109 IMf alig 29.0 2.6153841698913757E-4 1050.0 0.7098354504730469 
1110 DFM freq 77.0 4.278280511295616E-5 1050.0 0.6473382284249336 
1111 DFM freq 77.0 5.3281903857778296E-5 1050.0 0.613100602148464 
1112 DFM freq 77.0 4.445333978570595E-5 1050.0 0.6246391950509846 
1113 DFM freq 77.0 4.276408064136907E-5 1050.0 0.6408219420664127 
1114 DFM freq 77.0 4.65678443429903E-5 1050.0 0.6431578147311897 
1115 DFM freq 77.0 4.771380968927798E-5 1050.0 0.6366243818011177 
1116 DFM freq 77.0 4.2103484071940443E-5 1050.0 0.6323940896428248 
1117 DFM freq 77.0 4.989465845110074E-5 1050.0 0.6374078330505366 
1118 DFM freq 77.0 4.162735929579878E-5 1050.0 0.6416398429878158 
1119 DFM freq 77.0 4.604518294877117E-5 1050.0 0.6250319176387198 
1120 DFM bicl 77.0 4.278280511295616E-5 1050.0 0.6424455871057684 
1121 DFM bicl 77.0 5.3281903857778296E-5 1050.0 0.6274350399796669 
1122 DFM bicl 77.0 4.445333978570595E-5 1050.0 0.6514038279390139 
1123 DFM bicl 77.0 4.276408064136907E-5 1050.0 0.63724786555454 
1124 DFM bicl 77.0 4.65678443429903E-5 1050.0 0.6235214624268173 
1125 DFM bicl 77.0 4.771380968927798E-5 1050.0 0.6467640796490399 
1126 DFM bicl 77.0 4.2103484071940443E-5 1050.0 0.6358526087417524 
1127 DFM bicl 77.0 4.989465845110074E-5 1050.0 0.6276804155754989 
1128 DFM bicl 77.0 4.162735929579878E-5 1050.0 0.6422147310269035 
1129 DFM bicl 77.0 4.604518294877117E-5 1050.0 0.6493680605538157 
1130 DFM alig 77.0 0.046641641892016604 1050.0 0.7825652840720674 
1131 DFM alig 77.0 0.047167523812114934 1050.0 0.7719355580883954 
1132 DFM alig 77.0 0.04583413502786284 1050.0 0.7802988769751965 
1133 DFM alig 77.0 0.04510305961902784 1050.0 0.7763787337061347 
1134 DFM alig 77.0 0.045237254994808046 1050.0 0.7798736389987692 
1135 DFM alig 77.0 0.037831150835797196 1050.0 0.7731782334924242 
1136 DFM alig 77.0 0.04580730667411414 1050.0 0.7829016317331747 
1137 DFM alig 77.0 0.0477086390412932 1050.0 0.7767992493882873 
1138 DFM alig 77.0 0.04346596809867057 1050.0 0.786091471114276 
1139 DFM alig 77.0 0.04665916349906977 1050.0 0.778122830925047 
1140 FM freq 19.0 4.765454700629169E-5 1050.0 0.20686210425088236 
1141 FM freq 19.0 5.20493011340653E-5 1050.0 0.20496461033261681 
1142 FM freq 19.0 4.860403899780787E-5 1050.0 0.20691078951354647 
1143 FM freq 19.0 4.57837140807895E-5 1050.0 0.20521186844341865 
1144 FM freq 19.0 4.897164541367468E-5 1050.0 0.20441624535185443 
1145 FM freq 19.0 5.031968652298491E-5 1050.0 0.20806254034549665 
1146 FM freq 19.0 4.669226126449295E-5 1050.0 0.20732201148503993 
1147 FM freq 19.0 5.0770374565124655E-5 1050.0 0.20373220875938058 
1148 FM freq 19.0 4.5201181454525616E-5 1050.0 0.20460311227218841 
1149 FM freq 19.0 4.9358871096690336E-5 1050.0 0.2055782469079015 
1150 FM bicl 19.0 4.765454700629169E-5 1050.0 0.20638782092247887 
1151 FM bicl 19.0 5.20493011340653E-5 1050.0 0.20816068232492857 
1152 FM bicl 19.0 4.860403899780787E-5 1050.0 0.20527497778357984 
1153 FM bicl 19.0 4.57837140807895E-5 1050.0 0.2068956758703544 
1154 FM bicl 19.0 4.897164541367468E-5 1050.0 0.20697050666050143 
1155 FM bicl 19.0 5.031968652298491E-5 1050.0 0.20807773958513098 
1156 FM bicl 19.0 4.669226126449295E-5 1050.0 0.2075378235573473 
1157 FM bicl 19.0 5.0770374565124655E-5 1050.0 0.20669278820173542 
1158 FM bicl 19.0 4.5201181454525616E-5 1050.0 0.20692470172212063 
1159 FM bicl 19.0 4.9358871096690336E-5 1050.0 0.2057800221511945 
1160 FM alig 19.0 2.9912150853319437E-5 1050.0 0.4958868117489279 
1161 FM alig 19.0 3.2982260604866236E-5 1050.0 0.49514250890763345 
1162 FM alig 19.0 3.060230960031417E-5 1050.0 0.48502325946089153 
1163 FM alig 19.0 2.8418845878125358E-5 1050.0 0.5103234669899994 
1164 FM alig 19.0 3.0842267452794334E-5 1050.0 0.4982805653250365 
1165 FM alig 19.0 3.180196028345658E-5 1050.0 0.5018650022705904 
1166 FM alig 19.0 2.9139825032124372E-5 1050.0 0.4949174080800097 
1167 FM alig 19.0 3.212289872754218E-5 1050.0 0.5022957359891264 
1168 FM alig 19.0 2.8059073784311557E-5 1050.0 0.4972406672720343 
1169 FM alig 19.0 3.1187991971074535E-5 1050.0 0.5057530780088211 
1170 IMf freq 15.0 0.01423963570806837 1487.0 0.512418114717859 
1171 IMf freq 15.0 0.014230136492593373 1487.0 0.5102102236344565 
1172 IMf freq 15.0 0.014206987595627696 1487.0 0.49058052406551333 
1173 IMf freq 15.0 0.014282172678407538 1487.0 0.5262152523173488 
1174 IMf freq 15.0 0.014276077909050187 1487.0 0.515884079190779 
1175 IMf freq 15.0 0.01425291446967204 1487.0 0.5123767073292111 
1176 IMf freq 15.0 0.014233397149250818 1487.0 0.493989567998779 
1177 IMf freq 15.0 0.01435473122855982 1487.0 0.5190981337610561 
1178 IMf freq 15.0 0.014240023813795183 1487.0 0.518931766222283 
1179 IMf freq 15.0 0.014234896980690179 1487.0 0.5107364927542979 
1180 IMf bicl 15.0 0.014232915683226953 1487.0 0.5432119538155109 
1181 IMf bicl 15.0 0.014224986868102196 1487.0 0.5465161593691985 
1182 IMf bicl 15.0 0.01420231928891459 1487.0 0.545870031315859 
1183 IMf bicl 15.0 0.014273464797842993 1487.0 0.5523291383135678 
1184 IMf bicl 15.0 0.014266296513222372 1487.0 0.5420870217904832 
1185 IMf bicl 15.0 0.01424587289001407 1487.0 0.5471576299756522 
1186 IMf bicl 15.0 0.014226665239728292 1487.0 0.535155809781755 
1187 IMf bicl 15.0 0.014344588279512295 1487.0 0.5613833007152125 
1188 IMf bicl 15.0 0.01423310063049868 1487.0 0.5416810481547522 
1189 IMf bicl 15.0 0.01422974207609938 1487.0 0.5444983325370808 
1190 IMf alig 15.0 0.4227231358324406 1487.0 0.7657986002179037 
1191 IMf alig 15.0 0.4149240385172228 1487.0 0.764013666375511 
1192 IMf alig 15.0 0.4165224854461668 1487.0 0.7642049815629411 
1193 IMf alig 15.0 0.4205904454123341 1487.0 0.7651913768753829 
1194 IMf alig 15.0 0.4282727462987478 1487.0 0.7663379798662593 
1195 IMf alig 15.0 0.4217666213857195 1487.0 0.7652239521801669 
1196 IMf alig 15.0 0.4161718532534394 1487.0 0.7645890231495744 
1197 IMf alig 15.0 0.4088293001793758 1487.0 0.7643715962656644 
1198 IMf alig 15.0 0.4181737479196796 1487.0 0.7646622644457404 
1199 IMf alig 15.0 0.40735365092663567 1487.0 0.7633078029083986 
1200 DFM freq 13.0 2.4528105180299465E-4 1487.0 0.9540380845506249 
1201 DFM freq 13.0 2.3821861631085785E-4 1487.0 0.9533772358949926 
1202 DFM freq 13.0 2.3882575246212098E-4 1487.0 0.9513156051327486 
1203 DFM freq 13.0 2.3459909419011095E-4 1487.0 0.9509617557155677 
1204 DFM freq 13.0 2.5134632929683676E-4 1487.0 0.9498620292509332 
1205 DFM freq 13.0 2.3837112256422082E-4 1487.0 0.9505981818211489 
1206 DFM freq 13.0 2.3368765101784098E-4 1487.0 0.9506933961554831 
1207 DFM freq 13.0 2.2651862767820324E-4 1487.0 0.9512189395389197 
1208 DFM freq 13.0 2.5678643352101174E-4 1487.0 0.9518368004018272 
1209 DFM freq 13.0 2.316465507412709E-4 1487.0 0.9511129129524519 
1210 DFM bicl 13.0 2.4528105180299465E-4 1487.0 0.9535938032321903 
1211 DFM bicl 13.0 2.3821861631085785E-4 1487.0 0.9512860777440056 
1212 DFM bicl 13.0 2.3882575246212098E-4 1487.0 0.9516659958758806 
1213 DFM bicl 13.0 2.3459909419011095E-4 1487.0 0.9510149412324695 
1214 DFM bicl 13.0 2.5134632929683676E-4 1487.0 0.9517056765910056 
1215 DFM bicl 13.0 2.3837112256422082E-4 1487.0 0.9502098867650169 
1216 DFM bicl 13.0 2.3368765101784098E-4 1487.0 0.9497986123136605 
1217 DFM bicl 13.0 2.2651862767820324E-4 1487.0 0.9528626297339239 
1218 DFM bicl 13.0 2.5678643352101174E-4 1487.0 0.9508335610224312 
1219 DFM bicl 13.0 2.316465507412709E-4 1487.0 0.9502207809355959 
1220 DFM alig 13.0 0.6535100158445457 1487.0 0.9104015216910024 
1221 DFM alig 13.0 0.6575823390579623 1487.0 0.9115968380637196 
1222 DFM alig 13.0 0.6561662134006451 1487.0 0.9139314886604466 
1223 DFM alig 13.0 0.6565726791724565 1487.0 0.9178510924679018 
1224 DFM alig 13.0 0.653846378347357 1487.0 0.9124739313163281 
1225 DFM alig 13.0 0.6600565431814559 1487.0 0.9179937066367991 
1226 DFM alig 13.0 0.6535866646245833 1487.0 0.9140738685796851 
1227 DFM alig 13.0 0.6481804243527592 1487.0 0.9164974705166238 
1228 DFM alig 13.0 0.6589163627100475 1487.0 0.9055840272432284 
1229 DFM alig 13.0 0.648826965636124 1487.0 0.9160662102176139 
1230 FM freq 10.0 0.051847988230653036 1487.0 0.491463172793121 
1231 FM freq 10.0 0.051350076988649934 1487.0 0.49751596966983336 
1232 FM freq 10.0 0.05147029516842342 1487.0 0.4920182001984914 
1233 FM freq 10.0 0.05151336384427237 1487.0 0.491799180094602 
1234 FM freq 10.0 0.053302960915888487 1487.0 0.49327401529407144 
1235 FM freq 10.0 0.05210465243385635 1487.0 0.49471474647660685 
1236 FM freq 10.0 0.05131221632768672 1487.0 0.4931367345060734 
1237 FM freq 10.0 0.0498824262236902 1487.0 0.49765171091626603 
1238 FM freq 10.0 0.05357437299740395 1487.0 0.4924204334669934 
1239 FM freq 10.0 0.051029860696625434 1487.0 0.4939266897451504 
1240 FM bicl 10.0 0.051847988230653036 1487.0 0.49290692286855275 
1241 FM bicl 10.0 0.051350076988649934 1487.0 0.492783941825338 
1242 FM bicl 10.0 0.05147029516842342 1487.0 0.4929662753764924 
1243 FM bicl 10.0 0.05151336384427237 1487.0 0.4933344122805159 
1244 FM bicl 10.0 0.053302960915888487 1487.0 0.4928286598467315 
1245 FM bicl 10.0 0.05210465243385635 1487.0 0.497771721142402 
1246 FM bicl 10.0 0.05131221632768672 1487.0 0.49297479399775135 
1247 FM bicl 10.0 0.0498824262236902 1487.0 0.4928070576607646 
1248 FM bicl 10.0 0.05357437299740395 1487.0 0.49756564658445457 
1249 FM bicl 10.0 0.051029860696625434 1487.0 0.49513826667356686 
1250 FM alig 10.0 0.049248229236105154 1487.0 0.6332870700813101 
1251 FM alig 10.0 0.048861926685942046 1487.0 0.6346805637608532 
1252 FM alig 10.0 0.04889640255445416 1487.0 0.6320423119569977 
1253 FM alig 10.0 0.0487071124521013 1487.0 0.6361083529322668 
1254 FM alig 10.0 0.050938480862055706 1487.0 0.6264484149991899 
1255 FM alig 10.0 0.04945296799926743 1487.0 0.6314705794511632 
1256 FM alig 10.0 0.048650336628100053 1487.0 0.6330337127924673 
1257 FM alig 10.0 0.046813096535161046 1487.0 0.6362805607945676 
1258 FM alig 10.0 0.051609766012279484 1487.0 0.6262002318255435 
1259 FM alig 10.0 0.0481832887334435 1487.0 0.6400187063656348 


==> times-measures.csv <==
algorithm stochastic-algorithm silent-transitions uemsc log emsc 
IMf freq 24.0 2619.0 14750.0 907336.0 
IMf freq 24.0 2372.0 14750.0 695876.0 
IMf freq 24.0 2367.0 14750.0 2714577.0 
IMf freq 24.0 2341.0 14750.0 788169.0 
IMf freq 24.0 2334.0 14750.0 981243.0 
IMf freq 24.0 2387.0 14750.0 1934681.0 
IMf freq 24.0 2397.0 14750.0 1381654.0 
IMf freq 24.0 2416.0 14750.0 629683.0 
IMf freq 24.0 2349.0 14750.0 744666.0 
IMf freq 24.0 2359.0 14750.0 1472606.0 
IMf bicl 24.0 2554.0 14750.0 1.7237842E7 
IMf bicl 24.0 2515.0 14750.0 1.3903814E7 
IMf bicl 24.0 2547.0 14750.0 1.3353963E7 
IMf bicl 24.0 2534.0 14750.0 1.3027244E7 
IMf bicl 24.0 2533.0 14750.0 1.4620122E7 
IMf bicl 24.0 2520.0 14750.0 1.3376764E7 
IMf bicl 24.0 2520.0 14750.0 2.0897442E7 
IMf bicl 24.0 2554.0 14750.0 1.4115992E7 
IMf bicl 24.0 2747.0 14750.0 1.0974945E7 
IMf bicl 24.0 2538.0 14750.0 1.2682138E7 
IMf alig 24.0 2677.0 14750.0 4932038.0 
IMf alig 24.0 2727.0 14750.0 6474763.0 
IMf alig 24.0 2699.0 14750.0 4296027.0 
IMf alig 24.0 2793.0 14750.0 4948383.0 
IMf alig 24.0 2697.0 14750.0 3540175.0 
IMf alig 24.0 2726.0 14750.0 6940061.0 
IMf alig 24.0 2909.0 14750.0 1.1128973E7 
IMf alig 24.0 2705.0 14750.0 4547931.0 
IMf alig 24.0 2690.0 14750.0 6315461.0 
IMf alig 24.0 2669.0 14750.0 5674458.0 
DFM freq 16.0 516.0 14750.0 17100.0 
DFM freq 16.0 400.0 14750.0 17547.0 
DFM freq 16.0 407.0 14750.0 18148.0 
DFM freq 16.0 397.0 14750.0 17145.0 
DFM freq 16.0 396.0 14750.0 38878.0 
DFM freq 16.0 403.0 14750.0 17729.0 
DFM freq 16.0 389.0 14750.0 17939.0 
DFM freq 16.0 407.0 14750.0 17827.0 
DFM freq 16.0 391.0 14750.0 17331.0 
DFM freq 16.0 398.0 14750.0 23245.0 
DFM bicl 16.0 395.0 14750.0 24910.0 
DFM bicl 16.0 393.0 14750.0 17088.0 
DFM bicl 16.0 419.0 14750.0 17108.0 
DFM bicl 16.0 399.0 14750.0 17205.0 
DFM bicl 16.0 424.0 14750.0 17314.0 
DFM bicl 16.0 402.0 14750.0 17322.0 
DFM bicl 16.0 403.0 14750.0 17221.0 
DFM bicl 16.0 388.0 14750.0 17245.0 
DFM bicl 16.0 399.0 14750.0 17655.0 
DFM bicl 16.0 401.0 14750.0 17802.0 
DFM alig 16.0 212077.0 14750.0 3794392.0 
DFM alig 16.0 418.0 14750.0 3574124.0 
DFM alig 16.0 414.0 14750.0 2419722.0 
DFM alig 16.0 416.0 14750.0 4428955.0 
DFM alig 16.0 412.0 14750.0 2781942.0 
DFM alig 16.0 412.0 14750.0 3641485.0 
DFM alig 16.0 411.0 14750.0 2467827.0 
DFM alig 16.0 409.0 14750.0 4959494.0 
DFM alig 16.0 412.0 14750.0 3336076.0 
DFM alig 16.0 409.0 14750.0 4075388.0 
FM freq 13.0 1167.0 14750.0 4361105.0 
FM freq 13.0 1338.0 14750.0 5513549.0 
FM freq 13.0 1149.0 14750.0 8498571.0 
FM freq 13.0 1185.0 14750.0 3318645.0 
FM freq 13.0 1161.0 14750.0 1405766.0 
FM freq 13.0 1146.0 14750.0 1875957.0 
FM freq 13.0 1147.0 14750.0 3341239.0 
FM freq 13.0 1148.0 14750.0 2822125.0 
FM freq 13.0 1153.0 14750.0 1419746.0 
FM freq 13.0 1272.0 14750.0 8192855.0 
FM bicl 13.0 1169.0 14750.0 5378387.0 
FM bicl 13.0 1175.0 14750.0 1824100.0 
FM bicl 13.0 1183.0 14750.0 1569788.0 
FM bicl 13.0 1186.0 14750.0 1.0099874E7 
FM bicl 13.0 1177.0 14750.0 2278433.0 
FM bicl 13.0 1174.0 14750.0 1594977.0 
FM bicl 13.0 1181.0 14750.0 4047625.0 
FM bicl 13.0 1209.0 14750.0 2390470.0 
FM bicl 13.0 1176.0 14750.0 2467001.0 
FM bicl 13.0 1181.0 14750.0 4241116.0 
FM alig 13.0 1229.0 14750.0 1.00353011E8 
FM alig 13.0 1233.0 14750.0 8.725677E7 
FM alig 13.0 1221.0 14750.0 6.7674494E7 
FM alig 13.0 1252.0 14750.0 8.8522214E7 
FM alig 13.0 1231.0 14750.0 6.7209044E7 
FM alig 13.0 1226.0 14750.0 8.1873196E7 
FM alig 13.0 1246.0 14750.0 1.07700112E8 
FM alig 13.0 1234.0 14750.0 6.9694559E7 
FM alig 13.0 1233.0 14750.0 1.01638749E8 
FM alig 13.0 1272.0 14750.0 8.4479567E7 
IMf freq 31.0 1496.0 7554.0 5244998.0 
IMf freq 31.0 1588.0 7554.0 7574540.0 
IMf freq 31.0 1480.0 7554.0 6143598.0 
IMf freq 31.0 1484.0 7554.0 3637620.0 
IMf freq 31.0 1474.0 7554.0 2974302.0 
IMf freq 31.0 1516.0 7554.0 8452740.0 
IMf freq 31.0 1516.0 7554.0 5531651.0 
IMf freq 31.0 1490.0 7554.0 7113490.0 
IMf freq 31.0 1695.0 7554.0 4500250.0 
IMf freq 31.0 1493.0 7554.0 4882446.0 
IMf bicl 31.0 1622.0 7554.0 1.4372906E7 
IMf bicl 31.0 1614.0 7554.0 1.5722866E7 
IMf bicl 31.0 1580.0 7554.0 1.1333771E7 
IMf bicl 31.0 1611.0 7554.0 1.0563888E7 
IMf bicl 31.0 1834.0 7554.0 1.4633269E7 
IMf bicl 31.0 1605.0 7554.0 1.5770361E7 
IMf bicl 31.0 1601.0 7554.0 2.0004582E7 
IMf bicl 31.0 1607.0 7554.0 1.953734E7 
IMf bicl 31.0 1528.0 7554.0 2.1389061E7 
IMf bicl 31.0 1613.0 7554.0 1.8668365E7 
IMf alig 31.0 1860.0 7554.0 1.0954857E7 
IMf alig 31.0 1836.0 7554.0 5799982.0 
IMf alig 31.0 2152.0 7554.0 7061545.0 
IMf alig 31.0 1855.0 7554.0 8463129.0 
IMf alig 31.0 1796.0 7554.0 8043925.0 
IMf alig 31.0 1824.0 7554.0 1.3940899E7 
IMf alig 31.0 1835.0 7554.0 8929406.0 
IMf alig 31.0 1839.0 7554.0 8088443.0 
IMf alig 31.0 1832.0 7554.0 6997026.0 
IMf alig 31.0 1889.0 7554.0 8811666.0 
DFM freq 24.0 252.0 7554.0 3685693.0 
DFM freq 24.0 255.0 7554.0 4126141.0 
DFM freq 24.0 253.0 7554.0 4142132.0 
DFM freq 24.0 258.0 7554.0 4069683.0 
DFM freq 24.0 254.0 7554.0 4175798.0 
DFM freq 24.0 257.0 7554.0 3272633.0 
DFM freq 24.0 255.0 7554.0 4295227.0 
DFM freq 24.0 250.0 7554.0 4021028.0 
DFM freq 24.0 250.0 7554.0 3137818.0 
DFM freq 24.0 251.0 7554.0 4391896.0 
DFM bicl 24.0 270.0 7554.0 4214446.0 
DFM bicl 24.0 261.0 7554.0 6113788.0 
DFM bicl 24.0 259.0 7554.0 4002636.0 
DFM bicl 24.0 260.0 7554.0 5083231.0 
DFM bicl 24.0 261.0 7554.0 4410341.0 
DFM bicl 24.0 258.0 7554.0 5489899.0 
DFM bicl 24.0 248.0 7554.0 4604119.0 
DFM bicl 24.0 269.0 7554.0 5165309.0 
DFM bicl 24.0 299.0 7554.0 4461162.0 
DFM bicl 24.0 257.0 7554.0 5767192.0 
DFM alig 24.0 249.0 7554.0 6084162.0 
DFM alig 24.0 253.0 7554.0 6996952.0 
DFM alig 24.0 254.0 7554.0 6159816.0 
DFM alig 24.0 303.0 7554.0 5865737.0 
DFM alig 24.0 260.0 7554.0 5370469.0 
DFM alig 24.0 258.0 7554.0 6219413.0 
DFM alig 24.0 251.0 7554.0 1.4127334E7 
DFM alig 24.0 250.0 7554.0 4306309.0 
DFM alig 24.0 246.0 7554.0 6606234.0 
DFM alig 24.0 253.0 7554.0 5614083.0 
FM freq 16.0 842.0 7554.0 1421992.0 
FM freq 16.0 840.0 7554.0 1684233.0 
FM freq 16.0 864.0 7554.0 1301940.0 
FM freq 16.0 834.0 7554.0 1267062.0 
FM freq 16.0 841.0 7554.0 1364958.0 
FM freq 16.0 846.0 7554.0 986520.0 
FM freq 16.0 843.0 7554.0 736134.0 
FM freq 16.0 842.0 7554.0 1004311.0 
FM freq 16.0 841.0 7554.0 943252.0 
FM freq 16.0 844.0 7554.0 684679.0 
FM bicl 16.0 871.0 7554.0 2845774.0 
FM bicl 16.0 871.0 7554.0 1388047.0 
FM bicl 16.0 873.0 7554.0 1554087.0 
FM bicl 16.0 872.0 7554.0 965105.0 
FM bicl 16.0 876.0 7554.0 1006106.0 
FM bicl 16.0 872.0 7554.0 1229339.0 
FM bicl 16.0 909.0 7554.0 1969464.0 
FM bicl 16.0 869.0 7554.0 987271.0 
FM bicl 16.0 869.0 7554.0 3938799.0 
FM bicl 16.0 875.0 7554.0 1940882.0 
FM alig 16.0 895.0 7554.0 1.8600163E7 
FM alig 16.0 887.0 7554.0 2.3720512E7 
FM alig 16.0 886.0 7554.0 3.2526367E7 
FM alig 16.0 887.0 7554.0 2.2881082E7 
FM alig 16.0 889.0 7554.0 2.3369794E7 
FM alig 16.0 888.0 7554.0 2.0955511E7 
FM alig 16.0 878.0 7554.0 3.07753E7 
FM alig 16.0 962.0 7554.0 2.3798964E7 
FM alig 16.0 885.0 7554.0 2.7881491E7 
FM alig 16.0 896.0 7554.0 3.2896236E7 
IMf freq 33.0 65.0 10500.0 17954.0 
IMf freq 33.0 37.0 10500.0 17068.0 
IMf freq 33.0 37.0 10500.0 25977.0 
IMf freq 33.0 45.0 10500.0 23414.0 
IMf freq 33.0 39.0 10500.0 50806.0 
IMf freq 33.0 37.0 10500.0 28658.0 
IMf freq 33.0 39.0 10500.0 21168.0 
IMf freq 33.0 37.0 10500.0 16182.0 
IMf freq 33.0 38.0 10500.0 13600.0 
IMf freq 33.0 37.0 10500.0 38376.0 
IMf bicl 33.0 39.0 10500.0 74013.0 
IMf bicl 33.0 122.0 10500.0 75957.0 
IMf bicl 33.0 37.0 10500.0 77278.0 
IMf bicl 33.0 37.0 10500.0 58592.0 
IMf bicl 33.0 38.0 10500.0 73184.0 
IMf bicl 33.0 38.0 10500.0 74249.0 
IMf bicl 33.0 36.0 10500.0 75807.0 
IMf bicl 33.0 38.0 10500.0 66313.0 
IMf bicl 33.0 38.0 10500.0 75830.0 
IMf bicl 33.0 37.0 10500.0 74507.0 
IMf alig 33.0 37.0 10500.0 50.0 
IMf alig 33.0 37.0 10500.0 48.0 
IMf alig 33.0 37.0 10500.0 51.0 
IMf alig 33.0 37.0 10500.0 67.0 
IMf alig 33.0 37.0 10500.0 50.0 
IMf alig 33.0 36.0 10500.0 53.0 
IMf alig 33.0 58.0 10500.0 50.0 
IMf alig 33.0 58.0 10500.0 62.0 
IMf alig 33.0 45.0 10500.0 49.0 
IMf alig 33.0 37.0 10500.0 53.0 
DFM freq 9.0 36.0 10500.0 50.0 
DFM freq 9.0 36.0 10500.0 66.0 
DFM freq 9.0 36.0 10500.0 51.0 
DFM freq 9.0 38.0 10500.0 49.0 
DFM freq 9.0 35.0 10500.0 48.0 
DFM freq 9.0 35.0 10500.0 49.0 
DFM freq 9.0 36.0 10500.0 51.0 
DFM freq 9.0 35.0 10500.0 48.0 
DFM freq 9.0 35.0 10500.0 47.0 
DFM freq 9.0 35.0 10500.0 49.0 
DFM bicl 9.0 35.0 10500.0 48.0 
DFM bicl 9.0 55.0 10500.0 49.0 
DFM bicl 9.0 36.0 10500.0 50.0 
DFM bicl 9.0 36.0 10500.0 49.0 
DFM bicl 9.0 35.0 10500.0 49.0 
DFM bicl 9.0 36.0 10500.0 52.0 
DFM bicl 9.0 36.0 10500.0 50.0 
DFM bicl 9.0 43.0 10500.0 62.0 
DFM bicl 9.0 30.0 10500.0 49.0 
DFM bicl 9.0 36.0 10500.0 50.0 
DFM alig 9.0 35.0 10500.0 48.0 
DFM alig 9.0 36.0 10500.0 49.0 
DFM alig 9.0 36.0 10500.0 49.0 
DFM alig 9.0 35.0 10500.0 61.0 
DFM alig 9.0 36.0 10500.0 48.0 
DFM alig 9.0 36.0 10500.0 156.0 
DFM alig 9.0 41.0 10500.0 47.0 
DFM alig 9.0 36.0 10500.0 59.0 
DFM alig 9.0 35.0 10500.0 48.0 
DFM alig 9.0 36.0 10500.0 46.0 
FM freq 20.0 61.0 10500.0 8048.0 
FM freq 20.0 60.0 10500.0 9254.0 
FM freq 20.0 61.0 10500.0 22210.0 
FM freq 20.0 60.0 10500.0 16405.0 
FM freq 20.0 59.0 10500.0 7428.0 
FM freq 20.0 61.0 10500.0 8033.0 
FM freq 20.0 60.0 10500.0 63683.0 
FM freq 20.0 63.0 10500.0 11688.0 
FM freq 20.0 62.0 10500.0 10265.0 
FM freq 20.0 60.0 10500.0 6287.0 
FM bicl 20.0 66.0 10500.0 6163.0 
FM bicl 20.0 82.0 10500.0 12134.0 
FM bicl 20.0 62.0 10500.0 9133.0 
FM bicl 20.0 61.0 10500.0 8235.0 
FM bicl 20.0 65.0 10500.0 7771.0 
FM bicl 20.0 61.0 10500.0 27126.0 
FM bicl 20.0 62.0 10500.0 51591.0 
FM bicl 20.0 63.0 10500.0 10195.0 
FM bicl 20.0 57.0 10500.0 17557.0 
FM bicl 20.0 62.0 10500.0 6468.0 
FM alig 20.0 70.0 10500.0 134088.0 
FM alig 20.0 64.0 10500.0 178973.0 
FM alig 20.0 62.0 10500.0 146037.0 
FM alig 20.0 62.0 10500.0 161506.0 
FM alig 20.0 61.0 10500.0 147946.0 
FM alig 20.0 61.0 10500.0 176121.0 
FM alig 20.0 86.0 10500.0 208799.0 
FM alig 20.0 68.0 10500.0 205717.0 
FM alig 20.0 63.0 10500.0 193159.0 
FM alig 20.0 62.0 10500.0 143265.0 
IMf freq 63.0 28.0 2099.0 3155060.0 
IMf freq 63.0 30.0 2099.0 2398782.0 
IMf freq 63.0 28.0 2099.0 2880496.0 
IMf freq 63.0 35.0 2099.0 3121180.0 
IMf freq 63.0 31.0 2099.0 3477868.0 
IMf freq 63.0 29.0 2099.0 1866257.0 
IMf freq 63.0 29.0 2099.0 2173914.0 
IMf freq 63.0 29.0 2099.0 1955972.0 
IMf freq 63.0 35.0 2099.0 3018294.0 
IMf freq 63.0 29.0 2099.0 3056675.0 
IMf bicl 63.0 26.0 2099.0 2741083.0 
IMf bicl 63.0 26.0 2099.0 3183131.0 
IMf bicl 63.0 26.0 2099.0 3253505.0 
IMf bicl 63.0 26.0 2099.0 3398041.0 
IMf bicl 63.0 26.0 2099.0 2624845.0 
IMf bicl 63.0 27.0 2099.0 3226837.0 
IMf bicl 63.0 26.0 2099.0 2519164.0 
IMf bicl 63.0 38.0 2099.0 3202417.0 
IMf bicl 63.0 27.0 2099.0 3173020.0 
IMf bicl 63.0 26.0 2099.0 2434934.0 
IMf alig 63.0 32.0 2099.0 2087.0 
IMf alig 63.0 32.0 2099.0 1226.0 
IMf alig 63.0 31.0 2099.0 1182.0 
IMf alig 63.0 32.0 2099.0 1540.0 
IMf alig 63.0 31.0 2099.0 1959.0 
IMf alig 63.0 39.0 2099.0 1374.0 
IMf alig 63.0 32.0 2099.0 4043.0 
IMf alig 63.0 150.0 2099.0 2702.0 
IMf alig 63.0 34.0 2099.0 3715.0 
IMf alig 63.0 32.0 2099.0 7878.0 
DFM freq 31.0 13.0 2099.0 57.0 
DFM freq 31.0 15.0 2099.0 40.0 
DFM freq 31.0 14.0 2099.0 27.0 
DFM freq 31.0 14.0 2099.0 35.0 
DFM freq 31.0 13.0 2099.0 34.0 
DFM freq 31.0 14.0 2099.0 249.0 
DFM freq 31.0 13.0 2099.0 53.0 
DFM freq 31.0 14.0 2099.0 32.0 
DFM freq 31.0 13.0 2099.0 35.0 
DFM freq 31.0 13.0 2099.0 52.0 
DFM bicl 31.0 12.0 2099.0 37.0 
DFM bicl 31.0 12.0 2099.0 35.0 
DFM bicl 31.0 12.0 2099.0 42.0 
DFM bicl 31.0 11.0 2099.0 31.0 
DFM bicl 31.0 12.0 2099.0 32.0 
DFM bicl 31.0 14.0 2099.0 36.0 
DFM bicl 31.0 12.0 2099.0 44.0 
DFM bicl 31.0 12.0 2099.0 59.0 
DFM bicl 31.0 13.0 2099.0 257.0 
DFM bicl 31.0 11.0 2099.0 57.0 
DFM alig 31.0 13.0 2099.0 52.0 
DFM alig 31.0 13.0 2099.0 38.0 
DFM alig 31.0 14.0 2099.0 29.0 
DFM alig 31.0 15.0 2099.0 55.0 
DFM alig 31.0 13.0 2099.0 34.0 
DFM alig 31.0 14.0 2099.0 253.0 
DFM alig 31.0 14.0 2099.0 34.0 
DFM alig 31.0 13.0 2099.0 34.0 
DFM alig 31.0 13.0 2099.0 29.0 
DFM alig 31.0 13.0 2099.0 68.0 
FM freq 32.0 109.0 2099.0 881729.0 
FM freq 32.0 108.0 2099.0 711147.0 
FM freq 32.0 108.0 2099.0 1060664.0 
FM freq 32.0 108.0 2099.0 1303176.0 
FM freq 32.0 112.0 2099.0 781251.0 
FM freq 32.0 108.0 2099.0 1641808.0 
FM freq 32.0 107.0 2099.0 1537035.0 
FM freq 32.0 112.0 2099.0 656675.0 
FM freq 32.0 109.0 2099.0 1651369.0 
FM freq 32.0 109.0 2099.0 1285613.0 
FM bicl 32.0 106.0 2099.0 1156974.0 
FM bicl 32.0 112.0 2099.0 1361286.0 
FM bicl 32.0 106.0 2099.0 1299045.0 
FM bicl 32.0 109.0 2099.0 1100099.0 
FM bicl 32.0 107.0 2099.0 1427760.0 
FM bicl 32.0 106.0 2099.0 1688544.0 
FM bicl 32.0 107.0 2099.0 943894.0 
FM bicl 32.0 219.0 2099.0 793413.0 
FM bicl 32.0 106.0 2099.0 1382221.0 
FM bicl 32.0 108.0 2099.0 1347931.0 
FM alig 32.0 141.0 2099.0 1939004.0 
FM alig 32.0 111.0 2099.0 1403393.0 
FM alig 32.0 111.0 2099.0 908337.0 
FM alig 32.0 112.0 2099.0 1378213.0 
FM alig 32.0 111.0 2099.0 1359982.0 
FM alig 32.0 111.0 2099.0 1506664.0 
FM alig 32.0 111.0 2099.0 2374117.0 
FM alig 32.0 111.0 2099.0 1657618.0 
FM alig 32.0 112.0 2099.0 2401657.0 
FM alig 32.0 246.0 2099.0 1444033.0 
IMf freq 66.0 81.0 6449.0 1.1432433E7 
IMf freq 66.0 217.0 6449.0 1.3286471E7 
IMf freq 66.0 81.0 6449.0 1.5830893E7 
IMf freq 66.0 78.0 6449.0 1.3163363E7 
IMf freq 66.0 82.0 6449.0 1.7216902E7 
IMf freq 66.0 81.0 6449.0 1.3631044E7 
IMf freq 66.0 83.0 6449.0 1.5408151E7 
IMf freq 66.0 82.0 6449.0 1.4713588E7 
IMf freq 66.0 82.0 6449.0 1.3474529E7 
IMf freq 66.0 125.0 6449.0 1.4625322E7 
IMf bicl 66.0 79.0 6449.0 8605487.0 
IMf bicl 66.0 80.0 6449.0 7639711.0 
IMf bicl 66.0 80.0 6449.0 1.1664184E7 
IMf bicl 66.0 80.0 6449.0 7608310.0 
IMf bicl 66.0 79.0 6449.0 7847017.0 
IMf bicl 66.0 79.0 6449.0 6742787.0 
IMf bicl 66.0 80.0 6449.0 7274688.0 
IMf bicl 66.0 80.0 6449.0 8213614.0 
IMf bicl 66.0 91.0 6449.0 7376370.0 
IMf bicl 66.0 79.0 6449.0 7983666.0 
IMf alig 66.0 81.0 6449.0 968.0 
IMf alig 66.0 111.0 6449.0 2984.0 
IMf alig 66.0 82.0 6449.0 3542.0 
IMf alig 66.0 79.0 6449.0 530.0 
IMf alig 66.0 81.0 6449.0 351.0 
IMf alig 66.0 185.0 6449.0 473.0 
IMf alig 66.0 83.0 6449.0 753.0 
IMf alig 66.0 214.0 6449.0 3305.0 
IMf alig 66.0 93.0 6449.0 902.0 
IMf alig 66.0 79.0 6449.0 1137.0 
DFM freq 51.0 79.0 6449.0 23957.0 
DFM freq 51.0 86.0 6449.0 17977.0 
DFM freq 51.0 84.0 6449.0 24765.0 
DFM freq 51.0 78.0 6449.0 23462.0 
DFM freq 51.0 78.0 6449.0 23265.0 
DFM freq 51.0 77.0 6449.0 23820.0 
DFM freq 51.0 136.0 6449.0 21967.0 
DFM freq 51.0 78.0 6449.0 23426.0 
DFM freq 51.0 89.0 6449.0 19672.0 
DFM freq 51.0 80.0 6449.0 22714.0 
DFM bicl 51.0 76.0 6449.0 21385.0 
DFM bicl 51.0 78.0 6449.0 21586.0 
DFM bicl 51.0 73.0 6449.0 21160.0 
DFM bicl 51.0 73.0 6449.0 23121.0 
DFM bicl 51.0 74.0 6449.0 21616.0 
DFM bicl 51.0 82.0 6449.0 22962.0 
DFM bicl 51.0 76.0 6449.0 20933.0 
DFM bicl 51.0 76.0 6449.0 21560.0 
DFM bicl 51.0 75.0 6449.0 21796.0 
DFM bicl 51.0 75.0 6449.0 21707.0 
DFM alig 51.0 73.0 6449.0 31258.0 
DFM alig 51.0 80.0 6449.0 37477.0 
DFM alig 51.0 77.0 6449.0 60297.0 
DFM alig 51.0 78.0 6449.0 33480.0 
DFM alig 51.0 137.0 6449.0 21010.0 
DFM alig 51.0 77.0 6449.0 39009.0 
DFM alig 51.0 211.0 6449.0 60424.0 
DFM alig 51.0 78.0 6449.0 59739.0 
DFM alig 51.0 79.0 6449.0 36437.0 
DFM alig 51.0 75.0 6449.0 33788.0 
FM freq 37.0 620.0 6449.0 1.1727328E7 
FM freq 37.0 622.0 6449.0 7121638.0 
FM freq 37.0 631.0 6449.0 1.0613217E7 
FM freq 37.0 619.0 6449.0 8278875.0 
FM freq 37.0 621.0 6449.0 1.6873914E7 
FM freq 37.0 618.0 6449.0 1.3837365E7 
FM freq 37.0 633.0 6449.0 1.1453852E7 
FM freq 37.0 618.0 6449.0 1.4475203E7 
FM freq 37.0 619.0 6449.0 1.0972929E7 
FM freq 37.0 619.0 6449.0 2649802.0 
FM bicl 37.0 613.0 6449.0 1.1048181E7 
FM bicl 37.0 614.0 6449.0 1.8971716E7 
FM bicl 37.0 609.0 6449.0 1.2328955E7 
FM bicl 37.0 612.0 6449.0 1.2325102E7 
FM bicl 37.0 620.0 6449.0 9021827.0 
FM bicl 37.0 611.0 6449.0 9670144.0 
FM bicl 37.0 610.0 6449.0 9883937.0 
FM bicl 37.0 674.0 6449.0 9363865.0 
FM bicl 37.0 610.0 6449.0 9872210.0 
FM bicl 37.0 610.0 6449.0 7804462.0 
FM alig 37.0 643.0 6449.0 9332662.0 
FM alig 37.0 642.0 6449.0 1.0448034E7 
FM alig 37.0 642.0 6449.0 2.6331768E7 
FM alig 37.0 645.0 6449.0 1.0355927E7 
FM alig 37.0 644.0 6449.0 1.5903208E7 
FM alig 37.0 657.0 6449.0 2.0848742E7 
FM alig 37.0 854.0 6449.0 2.3891592E7 
FM alig 37.0 640.0 6449.0 2.7820912E7 
FM alig 37.0 641.0 6449.0 2.6824895E7 
FM alig 37.0 648.0 6449.0 2.0655105E7 
IMf freq 37.0 52.0 3019.0 5060050.0 
IMf freq 37.0 52.0 3019.0 8569078.0 
IMf freq 37.0 53.0 3019.0 5849526.0 
IMf freq 37.0 53.0 3019.0 9955229.0 
IMf freq 37.0 52.0 3019.0 8501537.0 
IMf freq 37.0 52.0 3019.0 1.4538679E7 
IMf freq 37.0 59.0 3019.0 1.0660175E7 
IMf freq 37.0 58.0 3019.0 7558383.0 
IMf freq 37.0 52.0 3019.0 1.7677228E7 
IMf freq 37.0 53.0 3019.0 1.3948734E7 
IMf bicl 37.0 54.0 3019.0 3930076.0 
IMf bicl 37.0 48.0 3019.0 5381292.0 
IMf bicl 37.0 49.0 3019.0 1478365.0 
IMf bicl 37.0 49.0 3019.0 2351998.0 
IMf bicl 37.0 143.0 3019.0 787039.0 
IMf bicl 37.0 49.0 3019.0 2030089.0 
IMf bicl 37.0 50.0 3019.0 4372419.0 
IMf bicl 37.0 53.0 3019.0 4139101.0 
IMf bicl 37.0 48.0 3019.0 1539657.0 
IMf bicl 37.0 59.0 3019.0 1.0741444E7 
IMf alig 37.0 53.0 3019.0 93455.0 
IMf alig 37.0 55.0 3019.0 55247.0 
IMf alig 37.0 53.0 3019.0 55784.0 
IMf alig 37.0 53.0 3019.0 68882.0 
IMf alig 37.0 54.0 3019.0 59521.0 
IMf alig 37.0 53.0 3019.0 74107.0 
IMf alig 37.0 52.0 3019.0 41464.0 
IMf alig 37.0 190.0 3019.0 91574.0 
IMf alig 37.0 51.0 3019.0 94071.0 
IMf alig 37.0 52.0 3019.0 110675.0 
DFM freq 37.0 48.0 3019.0 158352.0 
DFM freq 37.0 48.0 3019.0 127109.0 
DFM freq 37.0 46.0 3019.0 278819.0 
DFM freq 37.0 46.0 3019.0 223300.0 
DFM freq 37.0 49.0 3019.0 233579.0 
DFM freq 37.0 46.0 3019.0 398701.0 
DFM freq 37.0 50.0 3019.0 224555.0 
DFM freq 37.0 48.0 3019.0 173680.0 
DFM freq 37.0 47.0 3019.0 284853.0 
DFM freq 37.0 66.0 3019.0 88299.0 
DFM bicl 37.0 43.0 3019.0 52020.0 
DFM bicl 37.0 44.0 3019.0 122405.0 
DFM bicl 37.0 44.0 3019.0 187811.0 
DFM bicl 37.0 44.0 3019.0 48906.0 
DFM bicl 37.0 44.0 3019.0 150404.0 
DFM bicl 37.0 43.0 3019.0 49858.0 
DFM bicl 37.0 43.0 3019.0 194367.0 
DFM bicl 37.0 48.0 3019.0 102980.0 
DFM bicl 37.0 64.0 3019.0 66865.0 
DFM bicl 37.0 46.0 3019.0 88890.0 
DFM alig 37.0 68.0 3019.0 175.0 
DFM alig 37.0 49.0 3019.0 233.0 
DFM alig 37.0 46.0 3019.0 265.0 
DFM alig 37.0 61.0 3019.0 112.0 
DFM alig 37.0 47.0 3019.0 157.0 
DFM alig 37.0 47.0 3019.0 132.0 
DFM alig 37.0 47.0 3019.0 236.0 
DFM alig 37.0 47.0 3019.0 229.0 
DFM alig 37.0 46.0 3019.0 171.0 
DFM alig 37.0 65.0 3019.0 130.0 
FM freq 21.0 153.0 3019.0 294843.0 
FM freq 21.0 144.0 3019.0 1085266.0 
FM freq 21.0 144.0 3019.0 451580.0 
FM freq 21.0 143.0 3019.0 466490.0 
FM freq 21.0 154.0 3019.0 539054.0 
FM freq 21.0 148.0 3019.0 532257.0 
FM freq 21.0 143.0 3019.0 410708.0 
FM freq 21.0 144.0 3019.0 427315.0 
FM freq 21.0 144.0 3019.0 1155008.0 
FM freq 21.0 142.0 3019.0 842667.0 
FM bicl 21.0 141.0 3019.0 940895.0 
FM bicl 21.0 140.0 3019.0 432060.0 
FM bicl 21.0 159.0 3019.0 581403.0 
FM bicl 21.0 141.0 3019.0 392554.0 
FM bicl 21.0 145.0 3019.0 351658.0 
FM bicl 21.0 140.0 3019.0 718735.0 
FM bicl 21.0 149.0 3019.0 285969.0 
FM bicl 21.0 144.0 3019.0 941505.0 
FM bicl 21.0 143.0 3019.0 356568.0 
FM bicl 21.0 156.0 3019.0 937555.0 
FM alig 21.0 145.0 3019.0 1864551.0 
FM alig 21.0 156.0 3019.0 1676747.0 
FM alig 21.0 143.0 3019.0 658278.0 
FM alig 21.0 144.0 3019.0 2337450.0 
FM alig 21.0 144.0 3019.0 1093216.0 
FM alig 21.0 144.0 3019.0 1450897.0 
FM alig 21.0 144.0 3019.0 1038141.0 
FM alig 21.0 144.0 3019.0 1090006.0 
FM alig 21.0 144.0 3019.0 743101.0 
FM alig 21.0 149.0 3019.0 1144007.0 
IMf freq 29.0 29.0 6886.0 111.0 
IMf freq 29.0 25.0 6886.0 48.0 
IMf freq 29.0 25.0 6886.0 49.0 
IMf freq 29.0 28.0 6886.0 51.0 
IMf freq 29.0 26.0 6886.0 50.0 
IMf freq 29.0 25.0 6886.0 51.0 
IMf freq 29.0 27.0 6886.0 61.0 
IMf freq 29.0 25.0 6886.0 47.0 
IMf freq 29.0 25.0 6886.0 46.0 
IMf freq 29.0 26.0 6886.0 43.0 
IMf bicl 29.0 24.0 6886.0 44.0 
IMf bicl 29.0 22.0 6886.0 70.0 
IMf bicl 29.0 23.0 6886.0 57.0 
IMf bicl 29.0 24.0 6886.0 51.0 
IMf bicl 29.0 22.0 6886.0 45.0 
IMf bicl 29.0 23.0 6886.0 48.0 
IMf bicl 29.0 23.0 6886.0 44.0 
IMf bicl 29.0 23.0 6886.0 76.0 
IMf bicl 29.0 23.0 6886.0 47.0 
IMf bicl 29.0 18.0 6886.0 318.0 
IMf alig 29.0 26.0 6886.0 37.0 
IMf alig 29.0 25.0 6886.0 37.0 
IMf alig 29.0 51.0 6886.0 40.0 
IMf alig 29.0 26.0 6886.0 41.0 
IMf alig 29.0 26.0 6886.0 38.0 
IMf alig 29.0 27.0 6886.0 39.0 
IMf alig 29.0 62.0 6886.0 37.0 
IMf alig 29.0 26.0 6886.0 38.0 
IMf alig 29.0 25.0 6886.0 40.0 
IMf alig 29.0 26.0 6886.0 51.0 
DFM freq 12.0 24.0 6886.0 35.0 
DFM freq 12.0 24.0 6886.0 37.0 
DFM freq 12.0 24.0 6886.0 36.0 
DFM freq 12.0 24.0 6886.0 38.0 
DFM freq 12.0 26.0 6886.0 46.0 
DFM freq 12.0 24.0 6886.0 36.0 
DFM freq 12.0 23.0 6886.0 36.0 
DFM freq 12.0 24.0 6886.0 37.0 
DFM freq 12.0 25.0 6886.0 37.0 
DFM freq 12.0 24.0 6886.0 38.0 
DFM bicl 12.0 21.0 6886.0 111.0 
DFM bicl 12.0 22.0 6886.0 70.0 
DFM bicl 12.0 22.0 6886.0 51.0 
DFM bicl 12.0 23.0 6886.0 35.0 
DFM bicl 12.0 22.0 6886.0 47.0 
DFM bicl 12.0 19.0 6886.0 49.0 
DFM bicl 12.0 22.0 6886.0 37.0 
DFM bicl 12.0 21.0 6886.0 37.0 
DFM bicl 12.0 22.0 6886.0 37.0 
DFM bicl 12.0 21.0 6886.0 37.0 
DFM alig 12.0 24.0 6886.0 37.0 
DFM alig 12.0 23.0 6886.0 38.0 
DFM alig 12.0 24.0 6886.0 37.0 
DFM alig 12.0 23.0 6886.0 38.0 
DFM alig 12.0 24.0 6886.0 41.0 
DFM alig 12.0 24.0 6886.0 37.0 
DFM alig 12.0 24.0 6886.0 38.0 
DFM alig 12.0 24.0 6886.0 56.0 
DFM alig 12.0 24.0 6886.0 88.0 
DFM alig 12.0 24.0 6886.0 37.0 
FM freq 22.0 43.0 6886.0 12244.0 
FM freq 22.0 44.0 6886.0 31005.0 
FM freq 22.0 45.0 6886.0 10870.0 
FM freq 22.0 43.0 6886.0 15840.0 
FM freq 22.0 45.0 6886.0 6342.0 
FM freq 22.0 44.0 6886.0 14698.0 
FM freq 22.0 46.0 6886.0 33020.0 
FM freq 22.0 44.0 6886.0 7876.0 
FM freq 22.0 44.0 6886.0 17753.0 
FM freq 22.0 45.0 6886.0 16033.0 
FM bicl 22.0 45.0 6886.0 13630.0 
FM bicl 22.0 45.0 6886.0 15719.0 
FM bicl 22.0 44.0 6886.0 14812.0 
FM bicl 22.0 44.0 6886.0 16534.0 
FM bicl 22.0 44.0 6886.0 9997.0 
FM bicl 22.0 46.0 6886.0 12591.0 
FM bicl 22.0 44.0 6886.0 35487.0 
FM bicl 22.0 45.0 6886.0 16643.0 
FM bicl 22.0 44.0 6886.0 9880.0 
FM bicl 22.0 72.0 6886.0 13756.0 
FM alig 22.0 49.0 6886.0 96244.0 
FM alig 22.0 50.0 6886.0 118330.0 
FM alig 22.0 49.0 6886.0 91117.0 
FM alig 22.0 48.0 6886.0 127312.0 
FM alig 22.0 75.0 6886.0 90106.0 
FM alig 22.0 48.0 6886.0 106850.0 
FM alig 22.0 48.0 6886.0 128346.0 
FM alig 22.0 48.0 6886.0 107171.0 
FM alig 22.0 49.0 6886.0 118374.0 
FM alig 22.0 50.0 6886.0 183543.0 
IMf freq 55.0 5524.0 58926.0 67.0 
IMf freq 55.0 5295.0 58926.0 71.0 
IMf freq 55.0 5414.0 58926.0 65.0 
IMf freq 55.0 5445.0 58926.0 63.0 
IMf freq 55.0 5317.0 58926.0 78.0 
IMf freq 55.0 5449.0 58926.0 76.0 
IMf freq 55.0 5352.0 58926.0 74.0 
IMf freq 55.0 5549.0 58926.0 88.0 
IMf freq 55.0 5552.0 58926.0 64.0 
IMf freq 55.0 5437.0 58926.0 65.0 
IMf bicl 55.0 5752.0 58926.0 71.0 
IMf bicl 55.0 5680.0 58926.0 281.0 
IMf bicl 55.0 5750.0 58926.0 68.0 
IMf bicl 55.0 5808.0 58926.0 79.0 
IMf bicl 55.0 5669.0 58926.0 74.0 
IMf bicl 55.0 5812.0 58926.0 76.0 
IMf bicl 55.0 6012.0 58926.0 77.0 
IMf bicl 55.0 5790.0 58926.0 74.0 
IMf bicl 55.0 5773.0 58926.0 69.0 
IMf bicl 55.0 5799.0 58926.0 74.0 
IMf alig 55.0 9202.0 58926.0 2492851.0 
IMf alig 55.0 9267.0 58926.0 1457987.0 
IMf alig 55.0 9199.0 58926.0 2566403.0 
IMf alig 55.0 9224.0 58926.0 935116.0 
IMf alig 55.0 9227.0 58926.0 1917788.0 
IMf alig 55.0 9260.0 58926.0 1242783.0 
IMf alig 55.0 9219.0 58926.0 1372320.0 
IMf alig 55.0 9224.0 58926.0 1197856.0 
IMf alig 55.0 9240.0 58926.0 1833686.0 
IMf alig 55.0 9597.0 58926.0 1962106.0 
DFM freq 19.0 61.0 58926.0 64.0 
DFM freq 19.0 60.0 58926.0 82.0 
DFM freq 19.0 64.0 58926.0 64.0 
DFM freq 19.0 62.0 58926.0 62.0 
DFM freq 19.0 63.0 58926.0 63.0 
DFM freq 19.0 72.0 58926.0 65.0 
DFM freq 19.0 62.0 58926.0 65.0 
DFM freq 19.0 60.0 58926.0 65.0 
DFM freq 19.0 65.0 58926.0 62.0 
DFM freq 19.0 64.0 58926.0 63.0 
DFM bicl 19.0 52.0 58926.0 65.0 
DFM bicl 19.0 95.0 58926.0 65.0 
DFM bicl 19.0 53.0 58926.0 65.0 
DFM bicl 19.0 51.0 58926.0 66.0 
DFM bicl 19.0 53.0 58926.0 64.0 
DFM bicl 19.0 53.0 58926.0 64.0 
DFM bicl 19.0 53.0 58926.0 66.0 
DFM bicl 19.0 52.0 58926.0 65.0 
DFM bicl 19.0 57.0 58926.0 64.0 
DFM bicl 19.0 60.0 58926.0 59.0 
DFM alig 19.0 60.0 58926.0 67.0 
DFM alig 19.0 62.0 58926.0 64.0 
DFM alig 19.0 93.0 58926.0 67.0 
DFM alig 19.0 71.0 58926.0 68.0 
DFM alig 19.0 61.0 58926.0 62.0 
DFM alig 19.0 64.0 58926.0 60.0 
DFM alig 19.0 174.0 58926.0 64.0 
DFM alig 19.0 61.0 58926.0 64.0 
DFM alig 19.0 60.0 58926.0 88.0 
DFM alig 19.0 88.0 58926.0 64.0 
FM freq 23.0 190.0 58926.0 42828.0 
FM freq 23.0 185.0 58926.0 47834.0 
FM freq 23.0 186.0 58926.0 60987.0 
FM freq 23.0 342.0 58926.0 31708.0 
FM freq 23.0 203.0 58926.0 50958.0 
FM freq 23.0 190.0 58926.0 46021.0 
FM freq 23.0 185.0 58926.0 44953.0 
FM freq 23.0 190.0 58926.0 62293.0 
FM freq 23.0 184.0 58926.0 51328.0 
FM freq 23.0 185.0 58926.0 56976.0 
FM bicl 23.0 192.0 58926.0 42743.0 
FM bicl 23.0 192.0 58926.0 57979.0 
FM bicl 23.0 194.0 58926.0 58506.0 
FM bicl 23.0 193.0 58926.0 32214.0 
FM bicl 23.0 190.0 58926.0 39096.0 
FM bicl 23.0 191.0 58926.0 64382.0 
FM bicl 23.0 194.0 58926.0 37921.0 
FM bicl 23.0 193.0 58926.0 68018.0 
FM bicl 23.0 192.0 58926.0 42682.0 
FM bicl 23.0 199.0 58926.0 56722.0 
FM alig 23.0 184.0 58926.0 86.0 
FM alig 23.0 185.0 58926.0 87.0 
FM alig 23.0 185.0 58926.0 84.0 
FM alig 23.0 185.0 58926.0 95.0 
FM alig 23.0 186.0 58926.0 122.0 
FM alig 23.0 186.0 58926.0 94.0 
FM alig 23.0 193.0 58926.0 101.0 
FM alig 23.0 184.0 58926.0 274.0 
FM alig 23.0 185.0 58926.0 119.0 
FM alig 23.0 184.0 58926.0 85.0 
IMf freq 16.0 121.0 819.0 33.0 
IMf freq 16.0 24.0 819.0 30.0 
IMf freq 16.0 28.0 819.0 38.0 
IMf freq 16.0 27.0 819.0 16.0 
IMf freq 16.0 27.0 819.0 26.0 
IMf freq 16.0 22.0 819.0 28.0 
IMf freq 16.0 40.0 819.0 22.0 
IMf freq 16.0 28.0 819.0 18.0 
IMf freq 16.0 27.0 819.0 18.0 
IMf freq 16.0 28.0 819.0 18.0 
IMf bicl 16.0 23.0 819.0 59.0 
IMf bicl 16.0 24.0 819.0 50.0 
IMf bicl 16.0 21.0 819.0 63.0 
IMf bicl 16.0 20.0 819.0 47.0 
IMf bicl 16.0 21.0 819.0 54.0 
IMf bicl 16.0 21.0 819.0 37.0 
IMf bicl 16.0 35.0 819.0 53.0 
IMf bicl 16.0 21.0 819.0 56.0 
IMf bicl 16.0 100.0 819.0 57.0 
IMf bicl 16.0 21.0 819.0 54.0 
IMf alig 16.0 28.0 819.0 967.0 
IMf alig 16.0 30.0 819.0 1092.0 
IMf alig 16.0 29.0 819.0 739.0 
IMf alig 16.0 28.0 819.0 664.0 
IMf alig 16.0 44.0 819.0 1241.0 
IMf alig 16.0 23.0 819.0 854.0 
IMf alig 16.0 28.0 819.0 621.0 
IMf alig 16.0 26.0 819.0 1083.0 
IMf alig 16.0 30.0 819.0 678.0 
IMf alig 16.0 27.0 819.0 519.0 
DFM freq 17.0 12.0 819.0 127368.0 
DFM freq 17.0 11.0 819.0 162655.0 
DFM freq 17.0 11.0 819.0 193459.0 
DFM freq 17.0 11.0 819.0 183399.0 
DFM freq 17.0 11.0 819.0 195229.0 
DFM freq 17.0 12.0 819.0 238750.0 
DFM freq 17.0 11.0 819.0 171128.0 
DFM freq 17.0 12.0 819.0 211089.0 
DFM freq 17.0 11.0 819.0 184441.0 
DFM freq 17.0 11.0 819.0 185477.0 
DFM bicl 17.0 18.0 819.0 161845.0 
DFM bicl 17.0 11.0 819.0 141169.0 
DFM bicl 17.0 11.0 819.0 191344.0 
DFM bicl 17.0 16.0 819.0 153759.0 
DFM bicl 17.0 13.0 819.0 172368.0 
DFM bicl 17.0 20.0 819.0 182314.0 
DFM bicl 17.0 12.0 819.0 169885.0 
DFM bicl 17.0 11.0 819.0 165671.0 
DFM bicl 17.0 11.0 819.0 185119.0 
DFM bicl 17.0 13.0 819.0 174537.0 
DFM alig 17.0 11.0 819.0 20.0 
DFM alig 17.0 11.0 819.0 194.0 
DFM alig 17.0 11.0 819.0 32.0 
DFM alig 17.0 11.0 819.0 25.0 
DFM alig 17.0 11.0 819.0 20.0 
DFM alig 17.0 11.0 819.0 20.0 
DFM alig 17.0 10.0 819.0 17.0 
DFM alig 17.0 11.0 819.0 592.0 
DFM alig 17.0 11.0 819.0 20.0 
DFM alig 17.0 11.0 819.0 794.0 
FM freq 8.0 24.0 819.0 132.0 
FM freq 8.0 24.0 819.0 83.0 
FM freq 8.0 24.0 819.0 90.0 
FM freq 8.0 25.0 819.0 308.0 
FM freq 8.0 24.0 819.0 134.0 
FM freq 8.0 24.0 819.0 121.0 
FM freq 8.0 24.0 819.0 104.0 
FM freq 8.0 25.0 819.0 91.0 
FM freq 8.0 24.0 819.0 99.0 
FM freq 8.0 25.0 819.0 110.0 
FM bicl 8.0 24.0 819.0 133.0 
FM bicl 8.0 26.0 819.0 92.0 
FM bicl 8.0 26.0 819.0 166.0 
FM bicl 8.0 32.0 819.0 164.0 
FM bicl 8.0 25.0 819.0 107.0 
FM bicl 8.0 26.0 819.0 96.0 
FM bicl 8.0 25.0 819.0 373.0 
FM bicl 8.0 26.0 819.0 116.0 
FM bicl 8.0 30.0 819.0 104.0 
FM bicl 8.0 26.0 819.0 106.0 
FM alig 8.0 30.0 819.0 178319.0 
FM alig 8.0 26.0 819.0 112434.0 
FM alig 8.0 31.0 819.0 239770.0 
FM alig 8.0 29.0 819.0 235190.0 
FM alig 8.0 28.0 819.0 233580.0 
FM alig 8.0 28.0 819.0 246817.0 
FM alig 8.0 29.0 819.0 151791.0 
FM alig 8.0 35.0 819.0 271661.0 
FM alig 8.0 70.0 819.0 174893.0 
FM alig 8.0 28.0 819.0 246956.0 
IMf freq 24.0 384.0 150370.0 501.0 
IMf freq 24.0 397.0 150370.0 408.0 
IMf freq 24.0 378.0 150370.0 427.0 
IMf freq 24.0 379.0 150370.0 401.0 
IMf freq 24.0 376.0 150370.0 554.0 
IMf freq 24.0 496.0 150370.0 412.0 
IMf freq 24.0 381.0 150370.0 445.0 
IMf freq 24.0 389.0 150370.0 409.0 
IMf freq 24.0 379.0 150370.0 518.0 
IMf freq 24.0 381.0 150370.0 417.0 
IMf bicl 24.0 326.0 150370.0 381.0 
IMf bicl 24.0 417.0 150370.0 408.0 
IMf bicl 24.0 372.0 150370.0 418.0 
IMf bicl 24.0 365.0 150370.0 480.0 
IMf bicl 24.0 362.0 150370.0 467.0 
IMf bicl 24.0 420.0 150370.0 525.0 
IMf bicl 24.0 332.0 150370.0 412.0 
IMf bicl 24.0 362.0 150370.0 527.0 
IMf bicl 24.0 335.0 150370.0 415.0 
IMf bicl 24.0 320.0 150370.0 405.0 
IMf alig 24.0 380.0 150370.0 455.0 
IMf alig 24.0 377.0 150370.0 415.0 
IMf alig 24.0 386.0 150370.0 390.0 
IMf alig 24.0 385.0 150370.0 408.0 
IMf alig 24.0 410.0 150370.0 411.0 
IMf alig 24.0 376.0 150370.0 452.0 
IMf alig 24.0 378.0 150370.0 394.0 
IMf alig 24.0 382.0 150370.0 425.0 
IMf alig 24.0 422.0 150370.0 438.0 
IMf alig 24.0 430.0 150370.0 433.0 
DFM freq 9.0 429.0 150370.0 427.0 
DFM freq 9.0 415.0 150370.0 398.0 
DFM freq 9.0 426.0 150370.0 438.0 
DFM freq 9.0 362.0 150370.0 418.0 
DFM freq 9.0 444.0 150370.0 441.0 
DFM freq 9.0 422.0 150370.0 443.0 
DFM freq 9.0 436.0 150370.0 431.0 
DFM freq 9.0 414.0 150370.0 432.0 
DFM freq 9.0 371.0 150370.0 438.0 
DFM freq 9.0 367.0 150370.0 404.0 
DFM bicl 9.0 422.0 150370.0 369.0 
DFM bicl 9.0 315.0 150370.0 494.0 
DFM bicl 9.0 390.0 150370.0 371.0 
DFM bicl 9.0 361.0 150370.0 393.0 
DFM bicl 9.0 400.0 150370.0 363.0 
DFM bicl 9.0 401.0 150370.0 493.0 
DFM bicl 9.0 386.0 150370.0 395.0 
DFM bicl 9.0 420.0 150370.0 440.0 
DFM bicl 9.0 367.0 150370.0 375.0 
DFM bicl 9.0 425.0 150370.0 383.0 
DFM alig 9.0 402.0 150370.0 442.0 
DFM alig 9.0 436.0 150370.0 420.0 
DFM alig 9.0 411.0 150370.0 400.0 
DFM alig 9.0 343.0 150370.0 403.0 
DFM alig 9.0 437.0 150370.0 403.0 
DFM alig 9.0 435.0 150370.0 420.0 
DFM alig 9.0 436.0 150370.0 496.0 
DFM alig 9.0 394.0 150370.0 387.0 
DFM alig 9.0 427.0 150370.0 410.0 
DFM alig 9.0 452.0 150370.0 413.0 
FM freq 14.0 390.0 150370.0 12619.0 
FM freq 14.0 443.0 150370.0 20844.0 
FM freq 14.0 406.0 150370.0 21348.0 
FM freq 14.0 412.0 150370.0 13935.0 
FM freq 14.0 384.0 150370.0 10267.0 
FM freq 14.0 455.0 150370.0 2878.0 
FM freq 14.0 403.0 150370.0 7701.0 
FM freq 14.0 362.0 150370.0 28152.0 
FM freq 14.0 430.0 150370.0 2714.0 
FM freq 14.0 404.0 150370.0 15914.0 
FM bicl 14.0 426.0 150370.0 11844.0 
FM bicl 14.0 428.0 150370.0 9894.0 
FM bicl 14.0 371.0 150370.0 14198.0 
FM bicl 14.0 427.0 150370.0 7972.0 
FM bicl 14.0 374.0 150370.0 13615.0 
FM bicl 14.0 461.0 150370.0 10018.0 
FM bicl 14.0 439.0 150370.0 11995.0 
FM bicl 14.0 400.0 150370.0 150536.0 
FM bicl 14.0 467.0 150370.0 11965.0 
FM bicl 14.0 476.0 150370.0 37660.0 
FM alig 14.0 538.0 150370.0 137086.0 
FM alig 14.0 518.0 150370.0 160569.0 
FM alig 14.0 511.0 150370.0 177942.0 
FM alig 14.0 475.0 150370.0 126653.0 
FM alig 14.0 537.0 150370.0 146923.0 
FM alig 14.0 611.0 150370.0 177042.0 
FM alig 14.0 469.0 150370.0 110634.0 
FM alig 14.0 443.0 150370.0 147445.0 
FM alig 14.0 476.0 150370.0 154532.0 
FM alig 14.0 451.0 150370.0 129383.0 
IMf freq 9.0 171.0 42995.0 193.0 
IMf freq 9.0 171.0 42995.0 180.0 
IMf freq 9.0 171.0 42995.0 191.0 
IMf freq 9.0 173.0 42995.0 192.0 
IMf freq 9.0 171.0 42995.0 203.0 
IMf freq 9.0 170.0 42995.0 182.0 
IMf freq 9.0 170.0 42995.0 169.0 
IMf freq 9.0 170.0 42995.0 175.0 
IMf freq 9.0 170.0 42995.0 192.0 
IMf freq 9.0 169.0 42995.0 191.0 
IMf bicl 9.0 124.0 42995.0 153.0 
IMf bicl 9.0 186.0 42995.0 189.0 
IMf bicl 9.0 111.0 42995.0 194.0 
IMf bicl 9.0 180.0 42995.0 194.0 
IMf bicl 9.0 183.0 42995.0 182.0 
IMf bicl 9.0 167.0 42995.0 194.0 
IMf bicl 9.0 187.0 42995.0 199.0 
IMf bicl 9.0 182.0 42995.0 193.0 
IMf bicl 9.0 184.0 42995.0 196.0 
IMf bicl 9.0 122.0 42995.0 157.0 
IMf alig 9.0 162.0 42995.0 201.0 
IMf alig 9.0 170.0 42995.0 203.0 
IMf alig 9.0 168.0 42995.0 203.0 
IMf alig 9.0 146.0 42995.0 191.0 
IMf alig 9.0 170.0 42995.0 206.0 
IMf alig 9.0 157.0 42995.0 180.0 
IMf alig 9.0 153.0 42995.0 191.0 
IMf alig 9.0 163.0 42995.0 202.0 
IMf alig 9.0 171.0 42995.0 181.0 
IMf alig 9.0 166.0 42995.0 162.0 
DFM freq 10.0 175.0 42995.0 194.0 
DFM freq 10.0 164.0 42995.0 204.0 
DFM freq 10.0 174.0 42995.0 171.0 
DFM freq 10.0 174.0 42995.0 184.0 
DFM freq 10.0 177.0 42995.0 179.0 
DFM freq 10.0 146.0 42995.0 191.0 
DFM freq 10.0 176.0 42995.0 149.0 
DFM freq 10.0 154.0 42995.0 191.0 
DFM freq 10.0 175.0 42995.0 199.0 
DFM freq 10.0 167.0 42995.0 170.0 
DFM bicl 10.0 151.0 42995.0 193.0 
DFM bicl 10.0 181.0 42995.0 195.0 
DFM bicl 10.0 172.0 42995.0 198.0 
DFM bicl 10.0 145.0 42995.0 149.0 
DFM bicl 10.0 183.0 42995.0 186.0 
DFM bicl 10.0 185.0 42995.0 198.0 
DFM bicl 10.0 182.0 42995.0 194.0 
DFM bicl 10.0 224.0 42995.0 196.0 
DFM bicl 10.0 182.0 42995.0 124.0 
DFM bicl 10.0 114.0 42995.0 185.0 
DFM alig 10.0 174.0 42995.0 165.0 
DFM alig 10.0 175.0 42995.0 177.0 
DFM alig 10.0 175.0 42995.0 202.0 
DFM alig 10.0 152.0 42995.0 165.0 
DFM alig 10.0 178.0 42995.0 156.0 
DFM alig 10.0 154.0 42995.0 179.0 
DFM alig 10.0 150.0 42995.0 179.0 
DFM alig 10.0 176.0 42995.0 256.0 
DFM alig 10.0 175.0 42995.0 203.0 
DFM alig 10.0 175.0 42995.0 178.0 
FM freq 11.0 212.0 42995.0 596.0 
FM freq 11.0 177.0 42995.0 1960.0 
FM freq 11.0 178.0 42995.0 1090.0 
FM freq 11.0 119.0 42995.0 679.0 
FM freq 11.0 146.0 42995.0 2141.0 
FM freq 11.0 178.0 42995.0 860.0 
FM freq 11.0 129.0 42995.0 493.0 
FM freq 11.0 119.0 42995.0 676.0 
FM freq 11.0 194.0 42995.0 630.0 
FM freq 11.0 175.0 42995.0 587.0 
FM bicl 11.0 172.0 42995.0 1104.0 
FM bicl 11.0 133.0 42995.0 574.0 
FM bicl 11.0 184.0 42995.0 786.0 
FM bicl 11.0 108.0 42995.0 819.0 
FM bicl 11.0 122.0 42995.0 1118.0 
FM bicl 11.0 206.0 42995.0 1381.0 
FM bicl 11.0 183.0 42995.0 920.0 
FM bicl 11.0 164.0 42995.0 1183.0 
FM bicl 11.0 119.0 42995.0 686.0 
FM bicl 11.0 113.0 42995.0 8368.0 
FM alig 11.0 140.0 42995.0 14611.0 
FM alig 11.0 233.0 42995.0 12925.0 
FM alig 11.0 155.0 42995.0 13557.0 
FM alig 11.0 170.0 42995.0 13049.0 
FM alig 11.0 174.0 42995.0 13003.0 
FM alig 11.0 172.0 42995.0 14197.0 
FM alig 11.0 170.0 42995.0 15957.0 
FM alig 11.0 171.0 42995.0 14066.0 
FM alig 11.0 170.0 42995.0 14888.0 
FM alig 11.0 167.0 42995.0 14010.0 
IMf freq 15.0 42.0 13087.0 54.0 
IMf freq 15.0 41.0 13087.0 68.0 
IMf freq 15.0 41.0 13087.0 52.0 
IMf freq 15.0 40.0 13087.0 49.0 
IMf freq 15.0 40.0 13087.0 52.0 
IMf freq 15.0 54.0 13087.0 51.0 
IMf freq 15.0 40.0 13087.0 53.0 
IMf freq 15.0 40.0 13087.0 52.0 
IMf freq 15.0 42.0 13087.0 53.0 
IMf freq 15.0 41.0 13087.0 52.0 
IMf bicl 15.0 42.0 13087.0 120.0 
IMf bicl 15.0 44.0 13087.0 59.0 
IMf bicl 15.0 37.0 13087.0 55.0 
IMf bicl 15.0 46.0 13087.0 54.0 
IMf bicl 15.0 43.0 13087.0 78.0 
IMf bicl 15.0 43.0 13087.0 54.0 
IMf bicl 15.0 46.0 13087.0 55.0 
IMf bicl 15.0 37.0 13087.0 55.0 
IMf bicl 15.0 44.0 13087.0 55.0 
IMf bicl 15.0 43.0 13087.0 53.0 
IMf alig 15.0 37.0 13087.0 53.0 
IMf alig 15.0 39.0 13087.0 54.0 
IMf alig 15.0 42.0 13087.0 56.0 
IMf alig 15.0 41.0 13087.0 54.0 
IMf alig 15.0 41.0 13087.0 52.0 
IMf alig 15.0 40.0 13087.0 64.0 
IMf alig 15.0 61.0 13087.0 136.0 
IMf alig 15.0 133.0 13087.0 55.0 
IMf alig 15.0 40.0 13087.0 47.0 
IMf alig 15.0 42.0 13087.0 54.0 
DFM freq 16.0 38.0 13087.0 53.0 
DFM freq 16.0 41.0 13087.0 60.0 
DFM freq 16.0 56.0 13087.0 53.0 
DFM freq 16.0 39.0 13087.0 53.0 
DFM freq 16.0 40.0 13087.0 51.0 
DFM freq 16.0 41.0 13087.0 55.0 
DFM freq 16.0 39.0 13087.0 53.0 
DFM freq 16.0 39.0 13087.0 54.0 
DFM freq 16.0 44.0 13087.0 53.0 
DFM freq 16.0 45.0 13087.0 53.0 
DFM bicl 16.0 41.0 13087.0 63.0 
DFM bicl 16.0 42.0 13087.0 53.0 
DFM bicl 16.0 42.0 13087.0 54.0 
DFM bicl 16.0 42.0 13087.0 43.0 
DFM bicl 16.0 43.0 13087.0 67.0 
DFM bicl 16.0 41.0 13087.0 64.0 
DFM bicl 16.0 42.0 13087.0 56.0 
DFM bicl 16.0 43.0 13087.0 59.0 
DFM bicl 16.0 42.0 13087.0 53.0 
DFM bicl 16.0 41.0 13087.0 65.0 
DFM alig 16.0 42.0 13087.0 55.0 
DFM alig 16.0 109.0 13087.0 62.0 
DFM alig 16.0 39.0 13087.0 52.0 
DFM alig 16.0 38.0 13087.0 52.0 
DFM alig 16.0 41.0 13087.0 58.0 
DFM alig 16.0 41.0 13087.0 54.0 
DFM alig 16.0 39.0 13087.0 53.0 
DFM alig 16.0 38.0 13087.0 63.0 
DFM alig 16.0 122.0 13087.0 49.0 
DFM alig 16.0 41.0 13087.0 62.0 
FM freq 13.0 39.0 13087.0 8314.0 
FM freq 13.0 41.0 13087.0 7594.0 
FM freq 13.0 42.0 13087.0 7932.0 
FM freq 13.0 114.0 13087.0 4351.0 
FM freq 13.0 50.0 13087.0 11833.0 
FM freq 13.0 45.0 13087.0 8416.0 
FM freq 13.0 47.0 13087.0 10042.0 
FM freq 13.0 126.0 13087.0 8588.0 
FM freq 13.0 43.0 13087.0 7375.0 
FM freq 13.0 44.0 13087.0 6905.0 
FM bicl 13.0 44.0 13087.0 3951.0 
FM bicl 13.0 45.0 13087.0 3734.0 
FM bicl 13.0 32.0 13087.0 9828.0 
FM bicl 13.0 45.0 13087.0 5103.0 
FM bicl 13.0 78.0 13087.0 7101.0 
FM bicl 13.0 44.0 13087.0 14292.0 
FM bicl 13.0 45.0 13087.0 4379.0 
FM bicl 13.0 44.0 13087.0 3426.0 
FM bicl 13.0 46.0 13087.0 4396.0 
FM bicl 13.0 44.0 13087.0 5103.0 
FM alig 13.0 39.0 13087.0 20327.0 
FM alig 13.0 42.0 13087.0 12702.0 
FM alig 13.0 43.0 13087.0 12223.0 
FM alig 13.0 44.0 13087.0 12679.0 
FM alig 13.0 43.0 13087.0 12761.0 
FM alig 13.0 40.0 13087.0 12534.0 
FM alig 13.0 45.0 13087.0 13013.0 
FM alig 13.0 44.0 13087.0 13577.0 
FM alig 13.0 43.0 13087.0 13708.0 
FM alig 13.0 42.0 13087.0 15192.0 
IMf freq 29.0 382.0 1050.0 8093562.0 
IMf freq 29.0 391.0 1050.0 1.0267288E7 
IMf freq 29.0 599.0 1050.0 8891486.0 
IMf freq 29.0 384.0 1050.0 7996080.0 
IMf freq 29.0 382.0 1050.0 7797939.0 
IMf freq 29.0 394.0 1050.0 1.0241591E7 
IMf freq 29.0 382.0 1050.0 1.0372526E7 
IMf freq 29.0 381.0 1050.0 4570681.0 
IMf freq 29.0 386.0 1050.0 7839491.0 
IMf freq 29.0 384.0 1050.0 6396350.0 
IMf bicl 29.0 411.0 1050.0 5177353.0 
IMf bicl 29.0 403.0 1050.0 4141371.0 
IMf bicl 29.0 394.0 1050.0 2928096.0 
IMf bicl 29.0 424.0 1050.0 4524274.0 
IMf bicl 29.0 400.0 1050.0 5065789.0 
IMf bicl 29.0 392.0 1050.0 4085876.0 
IMf bicl 29.0 476.0 1050.0 4794423.0 
IMf bicl 29.0 393.0 1050.0 3798413.0 
IMf bicl 29.0 396.0 1050.0 2821327.0 
IMf bicl 29.0 393.0 1050.0 5186240.0 
IMf alig 29.0 433.0 1050.0 1964390.0 
IMf alig 29.0 418.0 1050.0 1393633.0 
IMf alig 29.0 419.0 1050.0 1648835.0 
IMf alig 29.0 421.0 1050.0 2101646.0 
IMf alig 29.0 418.0 1050.0 1784347.0 
IMf alig 29.0 418.0 1050.0 3079528.0 
IMf alig 29.0 420.0 1050.0 1929646.0 
IMf alig 29.0 418.0 1050.0 1526669.0 
IMf alig 29.0 422.0 1050.0 1974396.0 
IMf alig 29.0 420.0 1050.0 1860786.0 
DFM freq 77.0 181.0 1050.0 7479622.0 
DFM freq 77.0 188.0 1050.0 5260079.0 
DFM freq 77.0 187.0 1050.0 5263685.0 
DFM freq 77.0 184.0 1050.0 6523198.0 
DFM freq 77.0 183.0 1050.0 5176267.0 
DFM freq 77.0 186.0 1050.0 1.0570363E7 
DFM freq 77.0 183.0 1050.0 5733752.0 
DFM freq 77.0 182.0 1050.0 6892605.0 
DFM freq 77.0 228.0 1050.0 7156502.0 
DFM freq 77.0 184.0 1050.0 5115011.0 
DFM bicl 77.0 191.0 1050.0 6154955.0 
DFM bicl 77.0 181.0 1050.0 6187442.0 
DFM bicl 77.0 181.0 1050.0 7896729.0 
DFM bicl 77.0 181.0 1050.0 7498993.0 
DFM bicl 77.0 213.0 1050.0 4820410.0 
DFM bicl 77.0 182.0 1050.0 1.2529503E7 
DFM bicl 77.0 181.0 1050.0 6647656.0 
DFM bicl 77.0 211.0 1050.0 6036244.0 
DFM bicl 77.0 183.0 1050.0 5972671.0 
DFM bicl 77.0 181.0 1050.0 6674856.0 
DFM alig 77.0 195.0 1050.0 1204116.0 
DFM alig 77.0 201.0 1050.0 1378368.0 
DFM alig 77.0 190.0 1050.0 1414617.0 
DFM alig 77.0 195.0 1050.0 1316626.0 
DFM alig 77.0 195.0 1050.0 1320169.0 
DFM alig 77.0 188.0 1050.0 1088492.0 
DFM alig 77.0 186.0 1050.0 1301778.0 
DFM alig 77.0 186.0 1050.0 1372692.0 
DFM alig 77.0 186.0 1050.0 1208456.0 
DFM alig 77.0 190.0 1050.0 928863.0 
FM freq 19.0 355.0 1050.0 9770920.0 
FM freq 19.0 361.0 1050.0 2.2163789E7 
FM freq 19.0 342.0 1050.0 2.1099835E7 
FM freq 19.0 345.0 1050.0 1.1670487E7 
FM freq 19.0 379.0 1050.0 2.0177671E7 
FM freq 19.0 347.0 1050.0 2.2102386E7 
FM freq 19.0 344.0 1050.0 1.8751473E7 
FM freq 19.0 344.0 1050.0 1.7358153E7 
FM freq 19.0 344.0 1050.0 2.7105111E7 
FM freq 19.0 353.0 1050.0 1.5698074E7 
FM bicl 19.0 345.0 1050.0 1.4709289E7 
FM bicl 19.0 344.0 1050.0 4.5761862E7 
FM bicl 19.0 344.0 1050.0 1.0774998E7 
FM bicl 19.0 347.0 1050.0 1.6668097E7 
FM bicl 19.0 360.0 1050.0 1.974589E7 
FM bicl 19.0 350.0 1050.0 2.3893391E7 
FM bicl 19.0 345.0 1050.0 1.5364529E7 
FM bicl 19.0 355.0 1050.0 1.7713557E7 
FM bicl 19.0 362.0 1050.0 1.549722E7 
FM bicl 19.0 515.0 1050.0 2.3644408E7 
FM alig 19.0 361.0 1050.0 1.0397345E7 
FM alig 19.0 361.0 1050.0 7495735.0 
FM alig 19.0 359.0 1050.0 5503786.0 
FM alig 19.0 357.0 1050.0 7216583.0 
FM alig 19.0 357.0 1050.0 6238080.0 
FM alig 19.0 361.0 1050.0 9724425.0 
FM alig 19.0 360.0 1050.0 1.1886146E7 
FM alig 19.0 406.0 1050.0 9463850.0 
FM alig 19.0 360.0 1050.0 6992733.0 
FM alig 19.0 363.0 1050.0 1.1603433E7 
IMf freq 15.0 19.0 1487.0 23.0 
IMf freq 15.0 18.0 1487.0 24.0 
IMf freq 15.0 18.0 1487.0 26.0 
IMf freq 15.0 111.0 1487.0 18.0 
IMf freq 15.0 23.0 1487.0 21.0 
IMf freq 15.0 17.0 1487.0 20.0 
IMf freq 15.0 27.0 1487.0 27.0 
IMf freq 15.0 15.0 1487.0 49.0 
IMf freq 15.0 18.0 1487.0 32.0 
IMf freq 15.0 18.0 1487.0 19.0 
IMf bicl 15.0 17.0 1487.0 36.0 
IMf bicl 15.0 17.0 1487.0 41.0 
IMf bicl 15.0 16.0 1487.0 80.0 
IMf bicl 15.0 17.0 1487.0 43.0 
IMf bicl 15.0 26.0 1487.0 38.0 
IMf bicl 15.0 17.0 1487.0 37.0 
IMf bicl 15.0 19.0 1487.0 41.0 
IMf bicl 15.0 16.0 1487.0 33.0 
IMf bicl 15.0 17.0 1487.0 36.0 
IMf bicl 15.0 17.0 1487.0 41.0 
IMf alig 15.0 25.0 1487.0 115.0 
IMf alig 15.0 16.0 1487.0 115.0 
IMf alig 15.0 18.0 1487.0 196.0 
IMf alig 15.0 19.0 1487.0 105.0 
IMf alig 15.0 24.0 1487.0 152.0 
IMf alig 15.0 19.0 1487.0 126.0 
IMf alig 15.0 19.0 1487.0 108.0 
IMf alig 15.0 18.0 1487.0 90.0 
IMf alig 15.0 29.0 1487.0 88.0 
IMf alig 15.0 25.0 1487.0 209.0 
DFM freq 13.0 16.0 1487.0 24469.0 
DFM freq 13.0 16.0 1487.0 25911.0 
DFM freq 13.0 16.0 1487.0 27204.0 
DFM freq 13.0 15.0 1487.0 24563.0 
DFM freq 13.0 16.0 1487.0 24694.0 
DFM freq 13.0 16.0 1487.0 24980.0 
DFM freq 13.0 16.0 1487.0 33116.0 
DFM freq 13.0 16.0 1487.0 23279.0 
DFM freq 13.0 16.0 1487.0 30499.0 
DFM freq 13.0 16.0 1487.0 31115.0 
DFM bicl 13.0 24.0 1487.0 17908.0 
DFM bicl 13.0 22.0 1487.0 24300.0 
DFM bicl 13.0 17.0 1487.0 26530.0 
DFM bicl 13.0 27.0 1487.0 22942.0 
DFM bicl 13.0 17.0 1487.0 27582.0 
DFM bicl 13.0 16.0 1487.0 22951.0 
DFM bicl 13.0 15.0 1487.0 25489.0 
DFM bicl 13.0 16.0 1487.0 24061.0 
DFM bicl 13.0 17.0 1487.0 25070.0 
DFM bicl 13.0 17.0 1487.0 29912.0 
DFM alig 13.0 15.0 1487.0 179.0 
DFM alig 13.0 16.0 1487.0 67.0 
DFM alig 13.0 16.0 1487.0 66.0 
DFM alig 13.0 16.0 1487.0 133.0 
DFM alig 13.0 15.0 1487.0 84.0 
DFM alig 13.0 15.0 1487.0 149.0 
DFM alig 13.0 15.0 1487.0 377.0 
DFM alig 13.0 17.0 1487.0 82.0 
DFM alig 13.0 15.0 1487.0 71.0 
DFM alig 13.0 17.0 1487.0 170.0 
FM freq 10.0 60.0 1487.0 809.0 
FM freq 10.0 59.0 1487.0 792.0 
FM freq 10.0 61.0 1487.0 826.0 
FM freq 10.0 59.0 1487.0 891.0 
FM freq 10.0 59.0 1487.0 629.0 
FM freq 10.0 60.0 1487.0 851.0 
FM freq 10.0 59.0 1487.0 401.0 
FM freq 10.0 60.0 1487.0 467.0 
FM freq 10.0 59.0 1487.0 534.0 
FM freq 10.0 63.0 1487.0 887.0 
FM bicl 10.0 59.0 1487.0 631.0 
FM bicl 10.0 62.0 1487.0 626.0 
FM bicl 10.0 113.0 1487.0 509.0 
FM bicl 10.0 59.0 1487.0 783.0 
FM bicl 10.0 59.0 1487.0 616.0 
FM bicl 10.0 68.0 1487.0 702.0 
FM bicl 10.0 59.0 1487.0 685.0 
FM bicl 10.0 65.0 1487.0 644.0 
FM bicl 10.0 59.0 1487.0 692.0 
FM bicl 10.0 59.0 1487.0 830.0 
FM alig 10.0 59.0 1487.0 1508311.0 
FM alig 10.0 59.0 1487.0 940932.0 
FM alig 10.0 59.0 1487.0 1127771.0 
FM alig 10.0 62.0 1487.0 1207748.0 
FM alig 10.0 109.0 1487.0 1458906.0 
FM alig 10.0 69.0 1487.0 1264964.0 
FM alig 10.0 61.0 1487.0 1302749.0 
FM alig 10.0 166.0 1487.0 1356422.0 
FM alig 10.0 61.0 1487.0 1091357.0 
FM alig 10.0 59.0 1487.0 971613.0 

